Reduced chemistry for a gasoline surrogate valid at engine-relevant conditions

A detailed mechanism for the four-component RD387 gasoline surrogate developed by Lawrence Livermore National Laboratory has shown good agreement with experiments in engine-relevant conditions. However, with 1388 species and 5933 reversible reactions, this detailed mechanism is far too large to use in practical engine simulations. Therefore, reduction of the detailed mechanism was performed using a multi-stage approach consisting of the DRGEPSA method, unimportant reaction elimination, isomer lumping, and analytic QSS reduction based on CSP analysis. A new greedy sensitivity analysis algorithm was developed and demonstrated to be capable of removing more species for the same error limit compared to the conventional sensitivity analysis used in DRG-based skeletal reduction methods. Using this new greedy algorithm, several skeletal and reduced mechanisms were developed at varying levels of complexity and for different target condition ranges. The final skeletal and reduced mechanisms consisted of 213 and 148 species, respectively, for a lean-to-stoichiometric, low-temperature HCCI-like range of conditions. For a lean-to-rich, high-temperature, SI/CI-like range of conditions, skeletal and reduced mechanisms were developed with 97 and 79 species, respectively. The skeletal and reduced mechanisms in this study were produced using an error limit of 10% and validated using homogeneous autoignition simulations over engine-relevant conditions - all showed good agreement in predicting ignition delay. Furthermore, extended validation was performed, including comparison of autoignition temperature profiles, PSR temperature response curves and extinction turning points, and laminar flame speed calculations. All the extended validation showed results within the 10% error limit, demonstrating the adequacy of the resulting reduced chemistry.

==> supplementary/mech_red_148.txt <==
! “Reduced chemistry for a gasoline surrogate valid at engine-relevant conditions”
! Niemeyer and Sung, 2014
! Generated from LLNL gasoline surrogate for HCCI conditions, 10% error in ignition delay
! reduced mechanism with 148 non-QSS species
! requires custom CKWYP file for species production rates and QSS species concentrations
!
elements
C               
H               
N               
O               
AR              
HE              
NE              
end

species
H               
H2              
O               
O2              
OH              
H2O             
N2              
HO2             
H2O2            
CO              
CO2             
CH2O            
HCO             
HO2CHO          
O2CHO           
HOCHO           
CH3OH           
CH3O            
CH3O2H          
CH3O2           
CH4             
CH3             
C2H6            
C2H5            
C2H4            
C2H3            
C2H2            
CH3CHO          
CH2CHO          
CH2CO           
HCCO            
CH3CO3H         
CH3CO3          
C2H5O2H         
C2H5O2          
CH3COCH3        
CH3COCH2        
CH3COCH2O2      
CH3COCH2O2H     
C2H3CHO         
C2H3CO          
C2H5CHO         
IC3H7           
C3H6            
C3H5-A          
C3H5-T          
C3H4-A          
C3H6OOH1-3O2    
C3H6OOH2-1O2    
NC3H7O2         
IC3H7O2         
C3KET13         
C3KET21         
AC3H5OOH        
C4H8-1          
C4H71-3         
C4H6            
PC4H9O2         
C4H8OOH1-3O2    
NC4KET13        
C2H5COCH2       
NC3H7CHO        
IC4H9           
TC4H9           
IC4H8           
IC4H7           
TC4H9O2         
IC4H9O2         
TC4H9O2H        
IC4H7O          
IC3H7CHO        
TC3H6CHO        
IC4H8OOH-IO2    
IC4KETII        
IC4H7OH         
IC4H6OH         
IC3H6CO         
CH2CCH2OH       
C5H10-1         
C5H10-2         
C5H81-3         
C5H91-3         
C5H92-4         
C5H92-5         
O2C5H10OH-2     
C6H12-3         
NC4H9CHO        
NC3H7COCH3      
NC3H7COCH2      
NC7H16          
C7H14-1         
C7H14-2         
C7H14-3         
C7H131-3        
C7H15O2-3       
C7H14OOH1-3O2   
C7H14OOH2-5O2   
C7H14OOH3-2O2   
C7H14O1-3       
C7H14O1-4       
C7H14O2-4       
C7H14O2-5       
C7H14O3-5       
NC7KET35        
C5H91O2-3       
C5H92O2-4       
BC5H10          
CH3CHCHO        
XC7H14          
YC7H14          
XC7H13-Z        
ACC6H10         
NEOC5H11        
NEOC5H11O2      
NEOC5H10OOH     
NEOC5H10OOH-O2  
NEOC5KET        
TC4H9CHO        
C4H7CHO2-2      
IC8H18          
IC8H16          
JC8H16          
BC8H17O2        
CC8H17O2        
CC8H17O2H       
IC8ETERAB       
IC8ETERAC       
IC8ETERBD       
AC8H16OOH-BO2   
BC8H16OOH-DO2   
IC8KETAB        
IC3H7COC3H6-T   
TC4H9COC2H4S    
C6H5CH3         
C6H5CH2J        
OXCCXCCJXO      
C6H5OH          
CYPDONE         
OXCCXCCXO       
C6H5CH2OH       
C6H5CHO         
C6H5O2          
C6H5OJ          
HCOHCO          
C14H14          
C6H5            
C6H5CJO         
O2C6H4CH3       
end


==> supplementary/mech_red_79.txt <==
! “Reduced chemistry for a gasoline surrogate valid at engine-relevant conditions”
! Niemeyer and Sung, 2014
! Generated from LLNL gasoline surrogate for SI/CI conditions
! 10% error in ignition delay and PSR
! reduced mechanism with 79 non-QSS species
! requires custom CKWYP file for species production rates and QSS species concentrations
!
elements
C               
H               
N               
O               
AR              
HE              
NE              
end

species
H               
H2              
O               
O2              
OH              
H2O             
N2              
HO2             
H2O2            
CO              
CO2             
CH2O            
HCO             
CH2OH           
CH3O            
CH3O2H          
CH3O2           
CH4             
CH3             
CH2             
CH2(S)          
C2H6            
C2H5            
C2H4            
C2H3            
C2H2            
CH3CHO          
CH2CHO          
CH2CO           
HCCO            
C2H3CHO         
C2H3CO          
IC3H7           
NC3H7           
C3H6            
C3H5-A          
C3H5-S          
C3H5-T          
C3H4-P          
C3H4-A          
C3H3            
C3H2            
C4H8-1          
C4H71-3         
C4H6            
NC3H7CHO        
TC4H9           
IC4H8           
IC4H7           
IC4H7O          
IC4H6OH         
IC3H5CHO        
IC3H5CO         
CH2CCH2OH       
C5H10-1         
C5H10-2         
C5H92-4         
NC7H16          
C7H15-2         
CC6H12          
CC6H11-B        
IC4H7-I1        
YC7H14          
YC7H13-X2       
IC8H18          
C6H5CH3         
C6H5CH2J        
OC6H4CH3        
HOC6H4CH3       
OC6H4O          
C6H5OH          
C6H5CHO         
C6H4OH          
C6H6            
C6H5OJ          
C6H5            
C6H4CH3         
C6H5CJO         
OCCXCCXCJC      
end


==> supplementary/mech_sk_213.txt <==
! “Reduced chemistry for a gasoline surrogate valid at engine-relevant conditions”
! Niemeyer and Sung, 2014
! Generated from LLNL gasoline surrogate for HCCI conditions, 10% error in ignition delay
! skeletal mechanism with 213 species & 910 reactions
!
ELEMENTS                                                                        
C                                                                               
H                                                                               
N                                                                               
O                                                                               
AR                                                                              
HE                                                                              
NE                                                                              
END                                                                             
SPECIES                                                                         
H               
H2              
O               
O2              
OH              
H2O             
N2              
HO2             
H2O2            
CO              
CO2             
CH2O            
HCO             
HO2CHO          
O2CHO           
HOCHO           
OCHO            
HOCH2O          
CH3OH           
CH2OH           
CH3O            
CH3O2H          
CH3O2           
CH4             
CH3             
C2H6            
C2H5            
C2H4            
C2H3            
C2H2            
CH3CHO          
CH3CO           
CH2CHO          
CH2CO           
HCCO            
CH3CO3H         
CH3CO3          
CH3CO2          
C2H5O           
C2H5O2H         
C2H5O2          
CH3COCH3        
CH3COCH2        
CH3COCH2O2      
CH3COCH2O2H     
CH3COCH2O       
C2H3CHO         
C2H3CO          
C2H5CHO         
C2H5CO          
IC3H7           
NC3H7           
C3H6            
C3H5-A          
C3H5-S          
C3H5-T          
C3H4-A          
C3H5O           
C3H6OOH1-2      
C3H6OOH1-3      
C3H6OOH2-1      
C3H6OOH1-3O2    
C3H6OOH2-1O2    
NC3H7O2         
IC3H7O2         
C3KET13         
C3KET21         
AC3H5OOH        
C4H8-1          
PC4H9           
C4H71-3         
C4H6            
PC4H9O2         
C4H8OOH1-3      
C4H8OOH1-3O2    
NC4KET13        
C2H5COCH2       
CH2CH2COCH3     
NC3H7CHO        
NC3H7CO         
IC4H9           
TC4H9           
IC4H8           
IC4H7           
TC4H9O2         
IC4H9O2         
IC4H8O2H-I      
TC4H9O          
TC4H9O2H        
IC4H7O          
IC3H7CHO        
TC3H6CHO        
IC3H7CO         
IC4H8OOH-IO2    
IC4KETII        
IC4H7OH         
IC4H6OH         
TC3H6OCHO       
IC3H6CO         
CH2CCH2OH       
C5H11-1         
C5H10-1         
C5H10-2         
C5H81-3         
C5H91-3         
C5H92-4         
C5H92-5         
C5H9O1-3        
C5H9O2-4        
C5H10OH-2       
O2C5H10OH-2     
C6H12-3         
NC4H9CHO        
NC4H9CO         
NC3H7COCH3      
NC3H7COCH2      
NC7H16          
C7H15-1         
C7H15-2         
C7H15-3         
C7H15-4         
C7H14-1         
C7H14-2         
C7H14-3         
C7H131-3        
C7H13O1-3       
C7H15O2-3       
C7H14OOH1-2     
C7H14OOH1-3     
C7H14OOH1-4     
C7H14OOH2-4     
C7H14OOH2-5     
C7H14OOH3-2     
C7H14OOH3-5     
C7H14OOH4-2     
C7H14OOH1-3O2   
C7H14OOH2-5O2   
C7H14OOH3-2O2   
C7H14O1-3       
C7H14O1-4       
C7H14O2-4       
C7H14O2-5       
C7H14O3-5       
NC7KET25        
NC7KET35        
C5H91O2-3       
C5H81OOH3-4     
C5H81OOH3-4O2   
NC5D1KET34      
C5H92O2-4       
BC5H10          
CH3CHCHO        
YC7H15          
XC7H14          
YC7H14          
XC7H13-Z        
XC7H13O-Z       
ACC6H10         
NEOC5H11        
NEOC5H11O2      
NEOC5H10OOH     
NEOC5H10OOH-O2  
NEOC5H9Q2-N     
NEOC5KET        
NEOC5KETOX      
TC4H9CHO        
TC4H9CO         
C4H7CHO2-2      
IC8H18          
AC8H17          
BC8H17          
CC8H17          
DC8H17          
IC8H16          
JC8H16          
BC8H17O2        
CC8H17O2        
CC8H17O2H       
CC8H17O         
AC8H16OOH-B     
BC8H16OOH-D     
DC8H16OOH-C     
DC8H16OOH-D     
IC8ETERAB       
IC8ETERAC       
IC8ETERBD       
AC8H16OOH-BO2   
BC8H16OOH-DO2   
IC8KETAB        
IC3H7COC3H6-T   
TC4H9COC2H4S    
C6H5CH3         
C6H5CH2J        
RODC6JDO        
OXCCXCCJXO      
C6H5OH          
CYPDONE         
HCOCJXO         
OXCCXCCXO       
C6H5CH2OJ       
C6H5CH2OH       
C6H5CHO         
C6H5O2          
C6H5OJ          
CJXCCXO         
HCOHCO          
C14H14          
C6H5            
C6H4CH3         
C6H5CJO         
O2C6H4CH3       
RODC6J(C)DO     
OCCXCCXCJC      
END                                                                             
REACTIONS                                                                       
H+O2<=>O+OH 3.547E+15 -0.406 1.660E+04                                          
REV/ 1.027E+13 -0.015 -1.330E+02 /                                              
O+H2<=>H+OH 5.080E+04 2.670 6.292E+03                                           
REV/ 2.637E+04 2.651 4.880E+03 /                                                
OH+H2<=>H+H2O 2.160E+08 1.510 3.430E+03                                         
REV/ 2.290E+09 1.404 1.832E+04 /                                                
O+H2O<=>OH+OH 2.970E+06 2.020 1.340E+04                                         
REV/ 1.454E+05 2.107 -2.904E+03 /                                               
H2+M<=>H+H+M 4.577E+19 -1.400 1.044E+05                                         
REV/ 1.145E+20 -1.676 8.200E+02 /                                               
H2/2.5/                                                                         
 H2O/12/                                                                        
 CO/1.9/                                                                        
 CO2/3.8/                                                                       
O2+M<=>O+O+M 4.420E+17 -0.634 1.189E+05                                         
REV/ 6.165E+15 -0.500 0.000E+00 /                                               
H2/2.5/                                                                         
 H2O/12/                                                                        
 CO/1.9/                                                                        
 CO2/3.8/                                                                       
 CH4/2/                                                                         
 C2H6/3/                                                                        
OH+M<=>O+H+M 9.780E+17 -0.743 1.021E+05                                         
REV/ 4.714E+18 -1.000 0.000E+00 /                                               
H2/2.5/                                                                         
 H2O/12/                                                                        
 CO/1.5/                                                                        
 CO2/2/                                                                         
 CH4/2/                                                                         
 C2H6/3/                                                                        
H2O+M<=>H+OH+M 1.907E+23 -1.830 1.185E+05                                       
REV/ 4.500E+22 -2.000 0.000E+00 /                                               
H2/.73/                                                                         
 H2O/12/                                                                        
 CH4/2/                                                                         
 C2H6/3/                                                                        
H+O2(+M)<=>HO2(+M) 1.475E+12 0.600 0.000E+00                                    
LOW / 3.4820E+16 -4.1100E-01 -1.1150E+03 /                                      
TROE / 5.0000E-01 1.0000E-30 1.0000E+30 1.0000E+10 /                            
H2/1.3/                                                                         
 H2O/14/                                                                        
 CO/1.9/                                                                        
 CO2/3.8/                                                                       
 CH4/2/                                                                         
 C2H6/3/                                                                        
HO2+H<=>H2+O2 1.660E+13 0.000 8.230E+02                                         
REV/ 3.166E+12 0.348 5.551E+04 /                                                
HO2+H<=>OH+OH 7.079E+13 0.000 2.950E+02                                         
REV/ 2.028E+10 0.720 3.684E+04 /                                                
HO2+O<=>OH+O2 3.250E+13 0.000 0.000E+00                                         
REV/ 3.217E+12 0.329 5.328E+04 /                                                
HO2+OH<=>H2O+O2 1.973E+10 0.962 -3.284E+02                                      
REV/ 3.989E+10 1.204 6.925E+04 /                                                
H2O2+O2<=>HO2+HO2 1.136E+16 -0.347 4.973E+04                                    
REV/ 1.030E+14 0.000 1.104E+04 /                                                
DUP                                                                             
H2O2+O2<=>HO2+HO2 2.141E+13 -0.347 3.728E+04                                    
REV/ 1.940E+11 0.000 -1.409E+03 /                                               
DUP                                                                             
H2O2(+M)<=>OH+OH(+M) 2.951E+14 0.000 4.843E+04                                  
LOW / 1.2020E+17 0.0000E+00 4.5500E+04 /                                        
TROE / 5.0000E-01 1.0000E-30 1.0000E+30 1.0000E+10 /                            
H2/2.5/                                                                         
 H2O/12/                                                                        
 CO/1.9/                                                                        
 CO2/3.8/                                                                       
 CH4/2/                                                                         
 C2H6/3/                                                                        
H2O2+H<=>H2O+OH 2.410E+13 0.000 3.970E+03                                       
REV/ 1.265E+08 1.310 7.141E+04 /                                                
H2O2+H<=>H2+HO2 2.150E+10 1.000 6.000E+03                                       
REV/ 3.716E+07 1.695 2.200E+04 /                                                
H2O2+O<=>OH+HO2 9.550E+06 2.000 3.970E+03                                       
REV/ 8.568E+03 2.676 1.856E+04 /                                                
H2O2+OH<=>H2O+HO2 2.000E+12 0.000 4.272E+02                                     
REV/ 3.665E+10 0.589 3.132E+04 /                                                
DUP                                                                             
H2O2+OH<=>H2O+HO2 1.700E+18 0.000 2.941E+04                                     
REV/ 3.115E+16 0.589 6.030E+04 /                                                
DUP                                                                             
CO+O(+M)<=>CO2(+M) 1.800E+10 0.000 2.384E+03                                    
LOW / 1.3500E+24 -2.7880E+00 4.1910E+03 /                                       
H2/2/                                                                           
 O2/6/                                                                          
 H2O/6/                                                                         
 CO/1.5/                                                                        
 CO2/3.5/                                                                       
 CH4/2/                                                                         
 C2H6/3/                                                                        
CO+O2<=>CO2+O 1.050E+12 0.000 4.254E+04                                         
REV/ 8.035E+15 -0.800 5.123E+04 /                                               
CO+OH<=>CO2+H 2.230E+05 1.890 -1.158E+03                                        
REV/ 5.896E+11 0.699 2.426E+04 /                                                
CO+HO2<=>CO2+OH 3.010E+13 0.000 2.300E+04                                       
REV/ 2.280E+16 -0.470 8.497E+04 /                                               
HCO+M<=>H+CO+M 4.750E+11 0.660 1.487E+04                                        
REV/ 3.582E+10 1.041 -4.573E+02 /                                               
H2/2/                                                                           
 H2O/12/                                                                        
 CO/1.5/                                                                        
 CO2/2/                                                                         
 CH4/2/                                                                         
 C2H6/3/                                                                        
HCO+O2<=>CO+HO2 7.580E+12 0.000 4.100E+02                                       
REV/ 1.198E+12 0.309 3.395E+04 /                                                
HCO+H<=>CO+H2 7.340E+13 0.000 0.000E+00                                         
REV/ 2.212E+12 0.656 8.823E+04 /                                                
HCO+O<=>CO+OH 3.020E+13 0.000 0.000E+00                                         
REV/ 4.725E+11 0.638 8.682E+04 /                                                
HCO+O<=>CO2+H 3.000E+13 0.000 0.000E+00                                         
REV/ 1.241E+18 -0.553 1.122E+05 /                                               
HCO+OH<=>CO+H2O 1.020E+14 0.000 0.000E+00                                       
REV/ 3.259E+13 0.551 1.031E+05 /                                                
HCO+CH3<=>CH4+CO 2.650E+13 0.000 0.000E+00                                      
REV/ 7.286E+14 0.211 8.977E+04 /                                                
HCO+HO2<=>CH2O+O2 2.499E+14 -0.061 1.392E+04                                    
REV/ 8.070E+15 0.000 5.342E+04 /                                                
HCO+HO2<=>CO2+H+OH 3.000E+13 0.000 0.000E+00                                    
REV/ 0.000E+00 0.000 0.000E+00 /                                                
O2CHO<=>HCO+O2 9.959E+15 -1.126 4.100E+04                                       
REV/ 1.200E+11 0.000 -1.100E+03 /                                               
CH2O+O2CHO<=>HCO+HO2CHO 1.990E+12 0.000 1.166E+04                               
REV/ 3.908E+14 -0.909 1.181E+04 /                                               
HO2CHO<=>OCHO+OH 5.010E+14 0.000 4.015E+04                                      
REV/ 1.0e13 0.0 0.0 /                                                           
OCHO+M<=>H+CO2+M 5.318E+14 -0.353 1.758E+04                                     
REV/ 7.500E+13 0.000 2.900E+04 /                                                
HCO+H(+M)<=>CH2O(+M) 1.090E+12 0.480 -2.600E+02                                 
LOW / 1.3500E+24 -2.5700E+00 1.4250E+03 /                                       
TROE / 7.8240E-01 2.7100E+02 2.7550E+03 6.5700E+03 /                            
H2/2/                                                                           
 H2O/6/                                                                         
 CO/1.5/                                                                        
 CO2/2/                                                                         
 CH4/2/                                                                         
 C2H6/3/                                                                        
CH2O+OH<=>HCO+H2O 7.820E+07 1.630 -1.055E+03                                    
REV/ 4.896E+06 1.811 2.903E+04 /                                                
CH2O+H<=>HCO+H2 5.740E+07 1.900 2.740E+03                                       
REV/ 3.390E+05 2.187 1.793E+04 /                                                
CH2O+O<=>HCO+OH 6.260E+09 1.150 2.260E+03                                       
REV/ 1.919E+07 1.418 1.604E+04 /                                                
CH2O+CH3<=>HCO+CH4 3.830E+01 3.360 4.312E+03                                    
REV/ 2.063E+02 3.201 2.104E+04 /                                                
CH2O+HO2<=>HCO+H2O2 7.100E-03 4.517 6.580E+03                                   
REV/ 2.426E-02 4.108 5.769E+03 /                                                
HOCH2O<=>CH2O+OH 2.056E+21 -2.336 2.573E+04                                     
REV/ 4.500E+15 -1.100 0.000E+00 /                                               
HOCH2O<=>HOCHO+H 1.000E+14 0.000 1.490E+04                                      
REV/ 1.123E+15 -0.295 1.150E+04 /                                               
HOCHO<=>CO+H2O 2.450E+12 0.000 6.047E+04                                        
REV/ 2.255E+03 2.093 5.289E+04 /                                                
HOCHO<=>CO2+H2 2.950E+09 0.000 4.852E+04                                        
REV/ 6.772E+05 1.008 5.147E+04 /                                                
HOCHO<=>HCO+OH 3.471E+22 -1.542 1.107E+05                                       
REV/ 1.000E+14 0.000 0.000E+00 /                                                
HOCHO+O2<=>OCHO+HO2 4.101E+12 -0.308 5.988E+04                                  
REV/ 3.500E+10 0.000 -3.275E+03 /                                               
HOCHO+OH<=>H2O+CO2+H 2.620E+06 2.060 9.160E+02                                  
REV/ 0.000E+00 0.000 0.000E+00 /                                                
HOCHO+OH<=>H2O+CO+OH 1.850E+07 1.510 -9.620E+02                                 
REV/ 0.000E+00 0.000 0.000E+00 /                                                
HOCHO+H=>H2+CO2+H 4.240E+06 2.100 4.868E+03                                     
HOCHO+H<=>H2+CO+OH 6.030E+13 -0.350 2.988E+03                                   
REV/ 0.000E+00 0.000 0.000E+00 /                                                
HOCHO+CH3<=>CH4+CO+OH 3.900E-07 5.800 2.200E+03                                 
REV/ 0.000E+00 0.000 0.000E+00 /                                                
HOCHO+HO2<=>OCHO+H2O2 2.549E+12 0.040 3.447E+04                                 
REV/ 2.400E+12 0.000 1.000E+04 /                                                
HOCHO+HO2=>H2O2+CO+OH 1.000E+12 0.000 1.192E+04                                 
HOCHO+O=>CO+OH+OH 1.770E+18 -1.900 2.975E+03                                    
HOCHO+HCO<=>CH2O+OCHO 8.584E+11 0.040 2.675E+04                                 
REV/ 5.600E+12 0.000 1.360E+04 /                                                
CH3O(+M)<=>CH2O+H(+M) 6.800E+13 0.000 2.617E+04                                 
LOW / 1.8670E+25 -3.0000E+00 2.4307E+04 /                                       
TROE / 9.0000E-01 2.5000E+03 1.3000E+03 1.0000E+99 /                            
H2/2/                                                                           
 H2O/6/                                                                         
 CO/1.5/                                                                        
 CO2/2/                                                                         
 CH4/2/                                                                         
 C2H6/3/                                                                        
CH3O+O2<=>CH2O+HO2 4.380E-19 9.500 -5.501E+03                                   
REV/ 1.416E-20 9.816 2.108E+04 /                                                
CH2O+CH3O<=>CH3OH+HCO 6.620E+11 0.000 2.294E+03                                 
REV/ 8.393E+10 0.074 1.771E+04 /                                                
CH3O+CH3<=>CH2O+CH4 1.200E+13 0.000 0.000E+00                                   
REV/ 6.749E+13 0.218 8.281E+04 /                                                
CH2O+H(+M)<=>CH2OH(+M) 5.400E+11 0.454 3.600E+03                                
LOW / 1.2700E+32 -4.8200E+00 6.5300E+03 /                                       
TROE / 7.1870E-01 1.0300E+02 1.2910E+03 4.1600E+03 /                            
H2/2/                                                                           
 H2O/6/                                                                         
 CO/1.5/                                                                        
 CO2/2/                                                                         
 CH4/2/                                                                         
 C2H6/3/                                                                        
CH2OH+O2<=>CH2O+HO2 1.510E+15 -1.000 0.000E+00                                  
REV/ 1.975E+14 -0.580 2.006E+04 /                                               
DUP                                                                             
CH2OH+O2<=>CH2O+HO2 2.410E+14 0.000 5.017E+03                                   
REV/ 3.152E+13 0.420 2.508E+04 /                                                
DUP                                                                             
OH+CH2OH<=>H2O+CH2O 2.400E+13 0.000 0.000E+00                                   
REV/ 6.347E+12 0.662 8.964E+04 /                                                
O+CH2OH<=>OH+CH2O 4.200E+13 0.000 0.000E+00                                     
REV/ 5.438E+11 0.749 7.334E+04 /                                                
CH2OH+HO2<=>HOCH2O+OH 1.000E+13 0.000 0.000E+00                                 
REV/ 8.169E+13 -0.024 3.347E+04 /                                               
CH3OH(+M)<=>CH3+OH(+M) 1.900E+16 0.000 9.173E+04                                
LOW / 2.9500E+44 -7.3500E+00 9.5460E+04 /                                       
TROE / 4.1400E-01 2.7900E+02 5.4590E+03 1.0000E+10 /                            
CH3OH(+M)<=>CH2OH+H(+M) 2.690E+16 -0.080 9.894E+04                              
LOW / 2.3400E+40 -6.3300E+00 1.0310E+05 /                                       
TROE / 7.7300E-01 6.9300E+02 5.3330E+03 1.0000E+10 /                            
CH3OH+H<=>CH3O+H2 3.600E+12 0.000 6.095E+03                                     
REV/ 1.677E+11 0.212 5.868E+03 /                                                
CH3OH+H<=>CH2OH+H2 1.204E+06 2.400 2.583E+03                                    
REV/ 1.386E+04 2.509 8.871E+03 /                                                
CH3OH+O<=>CH2OH+OH 3.880E+05 2.500 3.080E+03                                    
REV/ 2.319E+03 2.590 7.956E+03 /                                                
CH3OH+OH<=>CH3O+H2O 5.130E+05 2.130 2.450E+03                                   
REV/ 2.534E+05 2.237 1.712E+04 /                                                
CH3OH+OH<=>CH2OH+H2O 1.440E+06 2.000 -8.390E+02                                 
REV/ 1.758E+05 2.003 2.034E+04 /                                                
CH3OH+O2<=>CH2OH+HO2 2.050E+13 0.000 4.490E+04                                  
REV/ 1.238E+12 -0.239 -3.501E+03 /                                              
CH3OH+HO2<=>CH2OH+H2O2 1.080E+04 2.550 1.053E+04                                
REV/ 7.195E+04 1.963 8.190E+02 /                                                
CH3OH+CH3<=>CH2OH+CH4 3.190E+01 3.170 7.172E+03                                 
REV/ 3.351E+02 2.833 1.500E+04 /                                                
CH3OH+CH2O<=>CH3O+CH3O 7.981E+12 0.452 8.149E+04                                
REV/ 6.030E+13 0.000 0.000E+00 /                                                
CH3+H(+M)<=>CH4(+M) 1.270E+16 -0.600 3.830E+02                                  
LOW / 2.4770E+33 -4.7600E+00 2.4440E+03 /                                       
TROE / 7.8300E-01 7.4000E+01 2.9400E+03 6.9600E+03 /                            
H2/2/                                                                           
 H2O/6/                                                                         
 CO/1.5/                                                                        
 CO2/2/                                                                         
 CH4/2/                                                                         
 C2H6/3/                                                                        
CH4+H<=>CH3+H2 6.140E+05 2.500 9.587E+03                                        
REV/ 6.730E+02 2.946 8.047E+03 /                                                
CH4+OH<=>CH3+H2O 5.830E+04 2.600 2.190E+03                                      
REV/ 6.776E+02 2.940 1.554E+04 /                                                
CH4+O<=>CH3+OH 1.020E+09 1.500 8.600E+03                                        
REV/ 5.804E+05 1.927 5.648E+03 /                                                
CH4+HO2<=>CH3+H2O2 1.130E+01 3.740 2.101E+04                                    
REV/ 7.166E+00 3.491 3.468E+03 /                                                
CH3+OH<=>CH2O+H2 8.000E+09 0.500 -1.755E+03                                     
REV/ 1.066E+12 0.322 6.821E+04 /                                                
CH3+OH<=>CH3O+H 6.943E+07 1.343 1.120E+04                                       
REV/ 1.500E+12 0.500 -1.100E+02 /                                               
CH3+OH<=>CH2OH+H 3.090E+07 1.596 4.506E+03                                      
REV/ 1.650E+11 0.650 -2.840E+02 /                                               
CH3+HO2<=>CH3O+OH 1.000E+12 0.269 -6.875E+02                                    
REV/ 6.190E+12 0.147 2.455E+04 /                                                
CH3+HO2<=>CH4+O2 1.160E+05 2.230 -3.022E+03                                     
REV/ 2.018E+07 2.132 5.321E+04 /                                                
CH3+O<=>CH2O+H 5.540E+13 0.050 -1.360E+02                                       
REV/ 3.830E+15 -0.147 6.841E+04 /                                               
CH3+O2<=>CH3O+O 7.546E+12 0.000 2.832E+04                                       
REV/ 4.718E+14 -0.451 2.880E+02 /                                               
CH3+O2<=>CH2O+OH 2.641E+00 3.283 8.105E+03                                      
REV/ 5.285E-01 3.477 5.992E+04 /                                                
CH3+O2(+M)<=>CH3O2(+M) 7.812E+09 0.900 0.000E+00                                
LOW / 6.8500E+24 -3.0000E+00 0.0000E+00 /                                       
TROE / 6.0000E-01 1.0000E+03 7.0000E+01 1.7000E+03 /                            
CH3O2+CH2O<=>CH3O2H+HCO 1.990E+12 0.000 1.166E+04                               
REV/ 1.323E+14 -0.853 9.259E+03 /                                               
CH4+CH3O2<=>CH3+CH3O2H 1.810E+11 0.000 1.848E+04                                
REV/ 2.233E+12 -0.694 -6.550E+02 /                                              
CH3OH+CH3O2<=>CH2OH+CH3O2H 1.810E+12 0.000 1.371E+04                            
REV/ 2.346E+14 -1.031 2.404E+03 /                                               
CH3O2+CH3<=>CH3O+CH3O 5.080E+12 0.000 -1.411E+03                                
REV/ 1.967E+12 0.176 2.807E+04 /                                                
CH3O2+HO2<=>CH3O2H+O2 2.470E+11 0.000 -1.570E+03                                
REV/ 5.302E+14 -0.792 3.552E+04 /                                               
CH3O2+CH3O2<=>CH2O+CH3OH+O2 3.110E+14 -1.610 -1.051E+03                         
REV/ 0.000E+00 0.000 0.000E+00 /                                                
CH3O2+CH3O2<=>O2+CH3O+CH3O 1.400E+16 -1.610 1.860E+03                           
REV/ 0.000E+00 0.000 0.000E+00 /                                                
CH3O2+H<=>CH3O+OH 9.600E+13 0.000 0.000E+00                                     
REV/ 1.720E+09 1.019 4.078E+04 /                                                
CH3O2+O<=>CH3O+O2 3.600E+13 0.000 0.000E+00                                     
REV/ 2.229E+11 0.628 5.752E+04 /                                                
CH3O2+OH<=>CH3OH+O2 6.000E+13 0.000 0.000E+00                                   
REV/ 1.536E+13 0.434 5.916E+04 /                                                
CH3O2H<=>CH3O+OH 6.310E+14 0.000 4.230E+04                                      
REV/ 2.514E+06 1.883 -2.875E+03 /                                               
CH3+CH3(+M)<=>C2H6(+M) 9.214E+16 -1.170 6.358E+02                               
LOW / 1.1350E+36 -5.2460E+00 1.7050E+03 /                                       
TROE / 4.0500E-01 1.1200E+03 6.9600E+01 1.0000E+10 /                            
H2/2/                                                                           
 H2O/6/                                                                         
 CO/1.5/                                                                        
 CO2/2/                                                                         
 CH4/2/                                                                         
 C2H6/3/                                                                        
C2H5+H(+M)<=>C2H6(+M) 5.210E+17 -0.990 1.580E+03                                
LOW / 1.9900E+41 -7.0800E+00 6.6850E+03 /                                       
TROE / 8.4200E-01 1.2500E+02 2.2190E+03 6.8820E+03 /                            
H2/2/                                                                           
 H2O/6/                                                                         
 CO/1.5/                                                                        
 CO2/2/                                                                         
 CH4/2/                                                                         
 C2H6/3/                                                                        
C2H6+H<=>C2H5+H2 1.150E+08 1.900 7.530E+03                                      
REV/ 1.062E+04 2.582 9.760E+03 /                                                
C2H6+O<=>C2H5+OH 3.550E+06 2.400 5.830E+03                                      
REV/ 1.702E+02 3.063 6.648E+03 /                                                
C2H6+OH<=>C2H5+H2O 1.480E+07 1.900 9.500E+02                                    
REV/ 1.450E+04 2.476 1.807E+04 /                                                
C2H6+O2<=>C2H5+HO2 6.030E+13 0.000 5.187E+04                                    
REV/ 2.921E+10 0.334 -5.930E+02 /                                               
C2H6+CH3<=>C2H5+CH4 1.510E-07 6.000 6.047E+03                                   
REV/ 1.273E-08 6.236 9.817E+03 /                                                
C2H6+HO2<=>C2H5+H2O2 3.460E+01 3.610 1.692E+04                                  
REV/ 1.849E+00 3.597 3.151E+03 /                                                
C2H6+CH3O2<=>C2H5+CH3O2H 1.940E+01 3.640 1.710E+04                              
REV/ 2.017E+01 3.182 1.734E+03 /                                                
C2H4+H(+M)<=>C2H5(+M) 1.081E+12 0.454 1.822E+03                                 
LOW / 1.2000E+42 -7.6200E+00 6.9700E+03 /                                       
TROE / 9.7500E-01 2.1000E+02 9.8400E+02 4.3740E+03 /                            
H2/2/                                                                           
 H2O/6/                                                                         
 CO/1.5/                                                                        
 CO2/2/                                                                         
 CH4/2/                                                                         
 C2H6/3/                                                                        
H2+CH3O2<=>H+CH3O2H 1.500E+14 0.000 2.603E+04                                   
REV/ 1.688E+18 -1.140 8.434E+03 /                                               
H2+C2H5O2<=>H+C2H5O2H 1.500E+14 0.000 2.603E+04                                 
REV/ 1.691E+18 -1.140 8.438E+03 /                                               
C2H5+H<=>CH3+CH3 9.690E+13 0.000 2.200E+02                                      
REV/ 2.029E+09 1.028 1.051E+04 /                                                
C2H5+O<=>CH3CHO+H 1.100E+14 0.000 0.000E+00                                     
REV/ 1.033E+17 -0.500 7.742E+04 /                                               
C2H5+HO2<=>C2H5O+OH 1.100E+13 0.000 0.000E+00                                   
REV/ 9.680E+15 -0.723 2.765E+04 /                                               
CH3O2+C2H5<=>CH3O+C2H5O 8.000E+12 0.000 -1.000E+03                              
REV/ 4.404E+14 -0.425 3.089E+04 /                                               
C2H5O<=>CH3+CH2O 1.321E+20 -2.018 2.075E+04                                     
REV/ 3.000E+11 0.000 6.336E+03 /                                                
C2H5O<=>CH3CHO+H 5.428E+15 -0.687 2.223E+04                                     
REV/ 8.000E+12 0.000 6.400E+03 /                                                
C2H5O2<=>C2H5+O2 1.312E+62 -14.784 4.918E+04                                    
REV/ 2.876E+56 -13.820 1.462E+04 /                                              
C2H5O2+CH2O<=>C2H5O2H+HCO 1.990E+12 0.000 1.166E+04                             
REV/ 1.325E+14 -0.853 9.263E+03 /                                               
CH4+C2H5O2<=>CH3+C2H5O2H 1.810E+11 0.000 1.848E+04                              
REV/ 2.237E+12 -0.694 -6.510E+02 /                                              
CH3OH+C2H5O2<=>CH2OH+C2H5O2H 1.810E+12 0.000 1.371E+04                          
REV/ 2.350E+14 -1.031 2.408E+03 /                                               
C2H5O2+HO2<=>C2H5O2H+O2 1.750E+10 0.000 -3.275E+03                              
REV/ 3.763E+13 -0.792 3.382E+04 /                                               
C2H6+C2H5O2<=>C2H5+C2H5O2H 8.600E+00 3.760 1.720E+04                            
REV/ 8.957E+00 3.302 1.838E+03 /                                                
C2H5O2H<=>C2H5O+OH 6.310E+14 0.000 4.230E+04                                    
REV/ 5.661E+08 1.033 -1.705E+03 /                                               
C2H5+O2<=>C2H4+HO2 7.561E+14 -1.010 4.749E+03                                   
REV/ 8.802E+14 -0.962 1.813E+04 /                                               
DUP                                                                             
C2H5+O2<=>C2H4+HO2 4.000E-01 3.880 1.362E+04                                    
REV/ 4.656E-01 3.928 2.700E+04 /                                                
DUP                                                                             
C2H5+O2<=>CH3CHO+OH 8.265E+02 2.410 5.285E+03                                   
REV/ 2.247E+03 2.301 6.597E+04 /                                                
C2H5O2<=>C2H4+HO2 1.815E+38 -8.450 3.789E+04                                    
REV/ 4.632E+32 -7.438 1.670E+04 /                                               
CH3CHO<=>CH3+HCO 7.687E+20 -1.342 8.695E+04                                     
REV/ 1.750E+13 0.000 0.000E+00 /                                                
CH3CHO+H<=>CH3CO+H2 2.370E+13 0.000 3.642E+03                                   
REV/ 1.639E+10 0.633 1.760E+04 /                                                
CH3CHO+O<=>CH3CO+OH 5.940E+12 0.000 1.868E+03                                   
REV/ 2.133E+09 0.614 1.441E+04 /                                                
CH3CHO+OH<=>CH3CO+H2O 3.370E+12 0.000 -6.190E+02                                
REV/ 2.472E+10 0.527 2.823E+04 /                                                
CH3CHO+O2<=>CH3CO+HO2 3.010E+13 0.000 3.915E+04                                 
REV/ 1.092E+11 0.285 -1.588E+03 /                                               
CH3CHO+CH3<=>CH3CO+CH4 7.080E-04 4.580 1.966E+03                                
REV/ 4.468E-04 4.767 1.746E+04 /                                                
CH3CHO+HO2<=>CH3CO+H2O2 3.010E+12 0.000 1.192E+04                               
REV/ 1.205E+12 -0.062 9.877E+03 /                                               
CH3O2+CH3CHO<=>CH3O2H+CH3CO 3.010E+12 0.000 1.192E+04                           
REV/ 2.344E+13 -0.507 8.282E+03 /                                               
CH3CHO+CH3CO3<=>CH3CO+CH3CO3H 3.010E+12 0.000 1.192E+04                         
REV/ 1.922E+12 -0.010 1.265E+04 /                                               
CH3CHO+OH<=>CH3+HOCHO 3.000E+15 -1.076 0.000E+00                                
REV/ 2.371E+16 -1.277 2.375E+04 /                                               
CH3CHO+OH<=>CH2CHO+H2O 1.720E+05 2.400 8.150E+02                                
REV/ 1.332E+05 2.511 2.495E+04 /                                                
CH3CO(+M)<=>CH3+CO(+M) 3.000E+12 0.000 1.672E+04                                
LOW / 1.2000E+15 0.0000E+00 1.2518E+04 /                                        
CH3CO+H<=>CH2CO+H2 2.000E+13 0.000 0.000E+00                                    
REV/ 1.037E+13 0.201 6.056E+04 /                                                
CH3CO+O<=>CH2CO+OH 2.000E+13 0.000 0.000E+00                                    
REV/ 5.381E+12 0.182 5.914E+04 /                                                
CH3CO3<=>CH3CO+O2 6.863E+19 -1.949 3.853E+04                                    
REV/ 1.200E+11 0.000 -1.100E+03 /                                               
CH3CO3+HO2<=>CH3CO3H+O2 1.750E+10 0.000 -3.275E+03                              
REV/ 3.080E+12 -0.294 3.818E+04 /                                               
H2O2+CH3CO3<=>HO2+CH3CO3H 2.410E+12 0.000 9.936E+03                             
REV/ 3.845E+12 0.053 1.271E+04 /                                                
CH4+CH3CO3<=>CH3+CH3CO3H 1.810E+11 0.000 1.848E+04                              
REV/ 1.831E+11 -0.196 3.711E+03 /                                               
CH2O+CH3CO3<=>HCO+CH3CO3H 1.990E+12 0.000 1.166E+04                             
REV/ 1.085E+13 -0.356 1.362E+04 /                                               
C2H6+CH3CO3<=>C2H5+CH3CO3H 1.700E+13 0.000 2.046E+04                            
REV/ 1.450E+12 0.040 9.460E+03 /                                                
CH3CO3H<=>CH3CO2+OH 5.010E+14 0.000 4.015E+04                                   
REV/ 3.618E+07 1.761 1.338E+03 /                                                
CH3CO2+M<=>CH3+CO2+M 4.400E+15 0.000 1.050E+04                                  
REV/ 4.548E+08 1.378 1.752E+04 /                                                
CH2CHO<=>CH2CO+H 4.071E+15 -0.342 5.060E+04                                     
REV/ 5.000E+13 0.000 1.230E+04 /                                                
CH2CHO+O2<=>CH2O+CO+OH 8.950E+13 -0.600 1.012E+04                               
REV/ 0.000E+00 0.000 0.000E+00 /                                                
CH2CO+H<=>CH3+CO 1.100E+13 0.000 3.400E+03                                      
REV/ 2.400E+12 0.000 4.020E+04 /                                                
CH2CO+H<=>HCCO+H2 2.000E+14 0.000 8.000E+03                                     
REV/ 1.434E+11 0.470 4.520E+03 /                                                
CH2CO+O<=>HCCO+OH 1.000E+13 0.000 8.000E+03                                     
REV/ 3.723E+09 0.452 3.108E+03 /                                                
CH2CO+OH<=>HCCO+H2O 1.000E+13 0.000 2.000E+03                                   
REV/ 7.604E+10 0.365 1.341E+04 /                                                
CH2CO+OH<=>CH2OH+CO 2.000E+12 0.000 -1.010E+03                                  
REV/ 8.170E+09 0.494 2.453E+04 /                                                
HCCO+OH<=>H2+CO+CO 1.000E+14 0.000 0.000E+00                                    
REV/ 0.000E+00 0.000 0.000E+00 /                                                
HCCO+O<=>H+CO+CO 8.000E+13 0.000 0.000E+00                                      
REV/ 0.000E+00 0.000 0.000E+00 /                                                
HCCO+O2<=>OH+CO+CO 4.200E+10 0.000 8.500E+02                                    
REV/ 0.000E+00 0.000 0.000E+00 /                                                
C2H3+H(+M)<=>C2H4(+M) 1.360E+14 0.173 6.600E+02                                 
LOW / 1.4000E+30 -3.8600E+00 3.3200E+03 /                                       
TROE / 7.8200E-01 2.0750E+02 2.6630E+03 6.0950E+03 /                            
H2/2/                                                                           
 H2O/6/                                                                         
 CO/1.5/                                                                        
 CO2/2/                                                                         
 CH4/2/                                                                         
 C2H6/3/                                                                        
C2H4(+M)<=>C2H2+H2(+M) 8.000E+12 0.440 8.877E+04                                
LOW / 1.5800E+51 -9.3000E+00 9.7800E+04 /                                       
TROE / 7.3500E-01 1.8000E+02 1.0350E+03 5.4170E+03 /                            
H2/2/                                                                           
 H2O/6/                                                                         
 CO/1.5/                                                                        
 CO2/2/                                                                         
 CH4/2/                                                                         
 C2H6/3/                                                                        
C2H4+H<=>C2H3+H2 5.070E+07 1.930 1.295E+04                                      
REV/ 1.602E+04 2.436 5.190E+03 /                                                
C2H4+O<=>CH3+HCO 8.564E+06 1.880 1.830E+02                                      
REV/ 3.297E+02 2.602 2.614E+04 /                                                
C2H4+O<=>CH2CHO+H 4.986E+06 1.880 1.830E+02                                     
REV/ 1.541E+09 1.201 1.878E+04 /                                                
C2H4+OH<=>C2H3+H2O 1.800E+06 2.000 2.500E+03                                    
REV/ 6.029E+03 2.400 9.632E+03 /                                                
C2H4+CH3<=>C2H3+CH4 6.620E+00 3.700 9.500E+03                                   
REV/ 1.908E+00 3.760 3.280E+03 /                                                
C2H4+CH3O2<=>C2H3+CH3O2H 8.59 3.754 27132.0                                     
C2H4+C2H5O2<=>C2H3+C2H5O2H 8.59 3.754 27132.0                                   
C2H4+CH3CO3<=>C2H3+CH3CO3H 8.59 3.754 27132.0                                   
C2H2+H(+M)<=>C2H3(+M) 5.600E+12 0.000 2.400E+03                                 
LOW / 3.8000E+40 -7.2700E+00 7.2200E+03 /                                       
TROE / 7.5100E-01 9.8500E+01 1.3020E+03 4.1670E+03 /                            
H2/2/                                                                           
 H2O/6/                                                                         
 CO/1.5/                                                                        
 CO2/2/                                                                         
 CH4/2/                                                                         
 C2H6/3/                                                                        
C2H3+O2<=>C2H2+HO2 2.120E-06 6.000 9.484E+03                                    
REV/ 1.087E-05 5.905 2.403E+04 /                                                
C2H3+O2<=>CH2O+HCO 8.500E+28 -5.312 6.500E+03                                   
REV/ 3.994E+27 -4.883 9.345E+04 /                                               
C2H3+O2<=>CH2CHO+O 5.500E+14 -0.611 5.260E+03                                   
REV/ 3.000E+18 -1.386 1.630E+04 /                                               
C2H3+H<=>C2H2+H2 9.640E+13 0.000 0.000E+00                                      
REV/ 9.427E+13 0.253 6.924E+04 /                                                
C2H3+OH<=>C2H2+H2O 5.000E+12 0.000 0.000E+00                                    
REV/ 5.184E+13 0.147 8.413E+04 /                                                
C2H2+O2<=>HCCO+OH 2.000E+08 1.500 3.010E+04                                     
REV/ 2.039E+06 1.541 3.227E+04 /                                                
C2H2+O<=>HCCO+H 1.350E+07 2.000 1.900E+03                                       
REV/ 4.755E+07 1.650 2.080E+04 /                                                
C2H2+OH<=>CH2CO+H 3.236E+13 0.000 1.200E+04                                     
REV/ 3.061E+17 -0.802 3.579E+04 /                                               
CH3COCH3(+M)<=>CH3CO+CH3(+M) 7.108E+21 -1.570 8.468E+04                         
LOW / 7.0130E+89 -2.0380E+01 1.0715E+05 /                                       
TROE / 8.6300E-01 1.0000E+10 4.1640E+02 3.2900E+09 /                            
CH3COCH3+OH<=>CH3COCH2+H2O 1.250E+05 2.483 4.450E+02                            
REV/ 8.620E+04 2.322 2.471E+04 /                                                
CH3COCH3+H<=>CH3COCH2+H2 9.800E+05 2.430 5.160E+03                              
REV/ 6.374E+04 2.375 1.453E+04 /                                                
CH3COCH3+O<=>CH3COCH2+OH 5.130E+11 0.211 4.890E+03                              
REV/ 1.732E+10 0.137 1.285E+04 /                                                
CH3COCH3+CH3<=>CH3COCH2+CH4 3.960E+11 0.000 9.784E+03                           
REV/ 2.350E+13 -0.501 2.069E+04 /                                               
CH3COCH3+O2<=>CH3COCH2+HO2 6.030E+13 0.000 4.850E+04                            
REV/ 2.057E+13 -0.403 3.181E+03 /                                               
CH3COCH3+HO2<=>CH3COCH2+H2O2 1.700E+13 0.000 2.046E+04                          
REV/ 6.397E+14 -0.750 1.383E+04 /                                               
CH3COCH3+CH3O2<=>CH3COCH2+CH3O2H 1.700E+13 0.000 2.046E+04                      
REV/ 1.245E+16 -1.195 1.223E+04 /                                               
CH3COCH2<=>CH2CO+CH3 1.000E+14 0.000 3.100E+04                                  
REV/ 1.000E+11 0.000 6.000E+03 /                                                
CH3COCH2O2<=>CH3COCH2+O2 2.021E+15 -0.956 2.446E+04                             
REV/ 1.200E+11 0.000 -1.100E+03 /                                               
CH3COCH3+CH3COCH2O2<=>CH3COCH2+CH3COCH2O2H 1.000E+11 0.000 5.000E+03            
REV/ 1.995E+10 0.000 1.000E+04 /                                                
CH2O+CH3COCH2O2<=>HCO+CH3COCH2O2H 1.288E+11 0.000 9.000E+03                     
REV/ 2.512E+10 0.000 1.010E+04 /                                                
HO2+CH3COCH2O2<=>CH3COCH2O2H+O2 1.000E+12 0.000 0.000E+00                       
REV/ 0.000E+00 0.000 0.000E+00 /                                                
CH3COCH2O2H<=>CH3COCH2O+OH 1.000E+16 0.000 4.300E+04                            
REV/ 1.0e15 -0.8 0.0 /                                                          
CH3COCH2O<=>CH3CO+CH2O 3.732E+20 -2.176 1.726E+04                               
REV/ 1.000E+11 0.000 1.190E+04 /                                                
C2H3CHO<=>C2H3+HCO 2.003E+24 -2.135 1.034E+05                                   
REV/ 1.810E+13 0.000 0.000E+00 /                                                
C2H3CHO+H<=>C2H3CO+H2 1.340E+13 0.000 3.300E+03                                 
REV/ 3.311E+10 0.613 2.268E+04 /                                                
C2H3CHO+O<=>C2H3CO+OH 5.940E+12 0.000 1.868E+03                                 
REV/ 7.618E+09 0.594 1.984E+04 /                                                
C2H3CHO+OH<=>C2H3CO+H2O 9.240E+06 1.500 -9.620E+02                              
REV/ 2.420E+05 2.007 3.331E+04 /                                                
C2H3CHO+O2<=>C2H3CO+HO2 1.005E+13 0.000 4.070E+04                               
REV/ 1.302E+11 0.265 5.391E+03 /                                                
C2H3CHO+HO2<=>C2H3CO+H2O2 3.010E+12 0.000 1.192E+04                             
REV/ 4.303E+12 -0.082 1.530E+04 /                                               
C2H3CHO+CH3<=>C2H3CO+CH4 2.608E+06 1.780 5.911E+03                              
REV/ 5.878E+06 1.947 2.683E+04 /                                                
C2H3CHO+CH3O<=>C2H3CO+CH3OH 1.000E+12 0.000 3.300E+03                           
REV/ 5.304E+10 0.401 2.291E+04 /                                                
C2H3CHO+CH3O2<=>C2H3CO+CH3O2H 3.010E+12 0.000 1.192E+04                         
REV/ 8.371E+13 -0.527 1.371E+04 /                                               
C2H3CO<=>C2H3+CO 1.370E+21 -2.179 3.941E+04                                     
REV/ 1.510E+11 0.000 4.810E+03 /                                                
C2H5CHO<=>C2H5+HCO 1.496E+27 -3.205 8.704E+04                                   
REV/ 1.810E+13 0.000 0.000E+00 /                                                
C2H5CHO+H<=>C2H5CO+H2 4.000E+13 0.000 4.200E+03                                 
REV/ 2.377E+10 0.654 1.813E+04 /                                                
C2H5CHO+O<=>C2H5CO+OH 5.000E+12 0.000 1.790E+03                                 
REV/ 1.542E+09 0.636 1.431E+04 /                                                
C2H5CHO+OH<=>C2H5CO+H2O 2.690E+10 0.760 -3.400E+02                              
REV/ 1.695E+08 1.308 2.848E+04 /                                                
C2H5CHO+CH3<=>C2H5CO+CH4 2.608E+06 1.780 5.911E+03                              
REV/ 1.414E+06 1.988 2.138E+04 /                                                
C2H5CHO+HO2<=>C2H5CO+H2O2 2.800E+12 0.000 1.360E+04                             
REV/ 9.626E+11 -0.041 1.153E+04 /                                               
C2H5CHO+CH3O<=>C2H5CO+CH3OH 1.000E+12 0.000 3.300E+03                           
REV/ 1.276E+10 0.442 1.746E+04 /                                                
C2H5CHO+CH3O2<=>C2H5CO+CH3O2H 3.010E+12 0.000 1.192E+04                         
REV/ 2.013E+13 -0.485 8.260E+03 /                                               
C2H5CHO+C2H5<=>C2H5CO+C2H6 1.000E+12 0.000 8.000E+03                            
REV/ 6.432E+12 -0.028 1.970E+04 /                                               
C2H5CHO+C2H5O2<=>C2H5CO+C2H5O2H 3.010E+12 0.000 1.192E+04                       
REV/ 2.017E+13 -0.486 8.264E+03 /                                               
C2H5CHO+O2<=>C2H5CO+HO2 1.005E+13 0.000 4.070E+04                               
REV/ 3.131E+10 0.306 -5.800E+01 /                                               
C2H5CHO+CH3CO3<=>C2H5CO+CH3CO3H 3.010E+12 0.000 1.192E+04                       
REV/ 1.651E+12 0.012 1.263E+04 /                                                
C2H5CO<=>C2H5+CO 2.460E+23 -3.208 1.755E+04                                     
REV/ 1.510E+11 0.000 4.810E+03 /                                                
IC3H7<=>H+C3H6 6.919E+13 -0.025 3.769E+04                                       
REV/ 2.640E+13 0.000 2.160E+03 /                                                
IC3H7+O<=>CH3COCH3+H 4.818E+13 0.000 0.000E+00                                  
REV/ 1.293E+16 -0.190 7.938E+04 /                                               
IC3H7+O<=>CH3CHO+CH3 4.818E+13 0.000 0.000E+00                                  
REV/ 1.279E+11 0.800 8.648E+04 /                                                
NC3H7<=>CH3+C2H4   9.24E10     0.87     3.05E04                                 
NC3H7<=>H+C3H6     4.14E12     0.17     3.56E04                                 
C2H5CHO+C3H5-A<=>C2H5CO+C3H6 1.700E+12 0.000 8.440E+03                          
REV/ 1.000E+13 0.000 2.800E+04 /                                                
C3H6<=>C2H3+CH3 2.730E+62 -13.280 1.232E+05                                     
REV/ 6.822E+53 -11.779 2.055E+04 /                                              
C3H6<=>C3H5-A+H 2.010E+61 -13.260 1.185E+05                                     
REV/ 2.041E+61 -13.520 3.061E+04 /                                              
C3H6+O<=>C2H5+HCO 1.580E+07 1.760 -1.216E+03                                    
REV/ 9.188E+01 2.725 2.311E+04 /                                                
C3H6+O<=>CH2CO+CH3+H 2.500E+07 1.760 7.600E+01                                  
REV/ 0.000E+00 0.000 0.000E+00 /                                                
C3H6+O<=>C3H5-A+OH 5.240E+11 0.700 5.884E+03                                    
REV/ 1.104E+11 0.697 2.015E+04 /                                                
C3H6+O<=>C3H5-S+OH 1.200E+11 0.700 8.959E+03                                    
REV/ 8.239E+07 1.180 -2.070E+02 /                                               
C3H6+O<=>C3H5-T+OH 6.030E+10 0.700 7.632E+03                                    
REV/ 9.483E+06 1.373 5.760E+02 /                                                
C3H6+OH<=>C3H5-A+H2O 3.120E+06 2.000 -2.980E+02                                 
REV/ 1.343E+07 1.909 3.027E+04 /                                                
C3H6+OH<=>C3H5-S+H2O 2.110E+06 2.000 2.778E+03                                  
REV/ 2.959E+04 2.393 9.916E+03 /                                                
C3H6+OH<=>C3H5-T+H2O 1.110E+06 2.000 1.451E+03                                  
REV/ 3.565E+03 2.586 1.070E+04 /                                                
C3H6+HO2<=>C3H5-A+H2O2 2.700E+04 2.500 1.234E+04                                
REV/ 6.341E+06 1.820 1.201E+04 /                                                
C3H6+H<=>C3H5-A+H2 1.730E+05 2.500 2.492E+03                                    
REV/ 7.023E+04 2.515 1.817E+04 /                                                
C3H6+H<=>C3H5-S+H2 8.040E+05 2.500 1.228E+04                                    
REV/ 1.063E+03 2.999 4.526E+03 /                                                
C3H6+H<=>C3H5-T+H2 4.050E+05 2.500 9.794E+03                                    
REV/ 1.227E+02 3.192 4.150E+03 /                                                
C3H6+H<=>C2H4+CH3 2.300E+13 0.000 2.547E+03                                     
REV/ 7.272E+07 1.271 1.120E+04 /                                                
C3H6+O2<=>C3H5-A+HO2 4.000E+12 0.000 3.990E+04                                  
REV/ 8.514E+12 -0.333 8.870E+02 /                                               
C3H6+CH3<=>C3H5-A+CH4 2.210E+00 3.500 5.675E+03                                 
REV/ 8.184E+02 3.070 2.289E+04 /                                                
C3H6+CH3CO3<=>C3H5-A+CH3CO3H 3.240E+11 0.000 1.490E+04                          
REV/ 2.000E+10 0.000 1.500E+04 /                                                
C3H6+C2H5O2<=>C3H5-A+C2H5O2H 3.240E+11 0.000 1.490E+04                          
REV/ 2.000E+10 0.000 1.500E+04 /                                                
C3H5-A<=>C2H2+CH3 2.397E+48 -9.900 8.208E+04                                    
REV/ 2.610E+46 -9.820 3.695E+04 /                                               
C3H5-A<=>C3H4-A+H 4.194E+13 0.216 6.193E+04                                     
REV/ 2.400E+11 0.690 3.007E+03 /                                                
C3H5-A+HO2<=>C3H5O+OH 7.000E+12 0.000 -1.000E+03                                
REV/ 1.605E+12 0.060 1.166E+04 /                                                
C3H5-A+CH3O2<=>C3H5O+CH3O 7.000E+12 0.000 -1.000E+03                            
REV/ 1.990E+15 -0.740 1.702E+04 /                                               
C3H5-A+H<=>C3H4-A+H2 1.232E+03 3.035 2.582E+03                                  
REV/ 2.818E+00 3.784 4.722E+04 /                                                
C3H5-A+O2<=>C3H4-A+HO2 2.180E+21 -2.850 3.076E+04                               
REV/ 2.614E+19 -2.449 2.071E+04 /                                               
C3H5-A+O2<=>CH2CHO+CH2O 7.140E+15 -1.210 2.105E+04                              
REV/ 4.944E+16 -1.400 8.862E+04 /                                               
C3H5-A+O2<=>C2H3CHO+OH 2.470E+13 -0.440 2.302E+04                               
REV/ 1.989E+13 -0.609 7.514E+04 /                                               
C3H5-A+O2<=>C2H2+CH2O+OH 9.720E+29 -5.710 2.145E+04                             
REV/ 0.000E+00 0.000 0.000E+00 /                                                
C3H5-S<=>C2H2+CH3 9.598E+39 -8.170 4.203E+04                                    
REV/ 1.610E+40 -8.580 2.033E+04 /                                               
C3H5-S+O2<=>CH3CHO+HCO 4.335E+12 0.000 0.000E+00                                
REV/ 1.611E+17 -1.270 9.653E+04 /                                               
C3H5-T<=>C2H2+CH3 2.163E+40 -8.310 4.511E+04                                    
REV/ 1.610E+40 -8.580 2.033E+04 /                                               
C3H5-T<=>C3H4-A+H 3.508E+14 -0.440 4.089E+04                                    
REV/ 8.500E+12 0.000 2.000E+03 /                                                
C3H5-T+O2<=>C3H4-A+HO2 1.890E+30 -5.590 1.554E+04                               
REV/ 3.037E+31 -5.865 2.681E+04 /                                               
C3H5-T+O2<=>CH3COCH2+O 3.810E+17 -1.360 5.580E+03                               
REV/ 2.000E+11 0.000 1.750E+04 /                                                
C3H5-T+O2<=>CH2O+CH3CO 3.710E+25 -3.960 7.043E+03                               
REV/ 1.872E+27 -4.430 1.012E+05 /                                               
C3H4-A+OH<=>CH2CO+CH3 3.120E+12 0.000 -3.970E+02                                
REV/ 1.806E+17 -1.380 3.607E+04 /                                               
C3H4-A+O<=>C2H4+CO 7.800E+12 0.000 1.600E+03                                    
REV/ 3.269E+08 1.252 1.219E+05 /                                                
C3H4-A+O<=>C2H2+CH2O 3.000E-03 4.610 -4.243E+03                                 
REV/ 2.320E+02 3.230 8.119E+04 /                                                
C3H4-A+HO2<=>C2H4+CO+OH 1.000E+12 0.000 1.400E+04                               
REV/ 1.000E+00 0.000 0.000E+00 /                                                
C2H2+CH3<=>C3H4-A+H 6.740E+19 -2.080 3.159E+04                                  
REV/ 6.407E+25 -3.345 2.177E+04 /                                               
NC3H7O2<=>NC3H7+O2 2.400E+20 -1.616 3.596E+04                                   
REV/ 4.520E+12 0.000 0.000E+00 /                                                
IC3H7O2<=>IC3H7+O2 3.132E+22 -2.167 3.816E+04                                   
REV/ 7.540E+12 0.000 0.000E+00 /                                                
NC3H7O2<=>C3H6OOH1-2 6.000E+11 0.000 2.685E+04                                  
REV/ 1.117E+08 0.583 1.172E+04 /                                                
NC3H7O2<=>C3H6OOH1-3 1.125E+11 0.000 2.440E+04                                  
REV/ 2.716E+11 -0.507 8.936E+03 /                                               
IC3H7O2<=>C3H6OOH2-1 1.800E+12 0.000 2.940E+04                                  
REV/ 1.122E+10 0.119 1.181E+04 /                                                
C3H6OOH1-2<=>C3H6+HO2 7.834E+15 -1.300 1.595E+04                                
REV/ 1.000E+11 0.000 1.100E+04 /                                                
C3H6OOH2-1<=>C3H6+HO2 3.239E+18 -2.000 1.897E+04                                
REV/ 1.000E+11 0.000 1.175E+04 /                                                
C3H6OOH1-3<=>OH+CH2O+C2H4 3.035E+15 -0.790 2.740E+04                            
REV/ 0.000E+00 0.000 0.000E+00 /                                                
C3H6OOH1-2<=>C2H4+CH2O+OH 1.310E+33 -7.010 4.812E+04                            
REV/ 0.000E+00 0.000 0.000E+00 /                                                
C3H6OOH1-3O2<=>C3H6OOH1-3+O2 2.853E+20 -1.626 3.569E+04                         
REV/ 4.520E+12 0.000 0.000E+00 /                                                
C3H6OOH2-1O2<=>C3H6OOH2-1+O2 5.227E+22 -2.244 3.782E+04                         
REV/ 4.520E+12 0.000 0.000E+00 /                                                
C3H6OOH1-3O2<=>C3KET13+OH 7.500E+10 0.000 2.140E+04                             
REV/ 4.101E+03 1.496 4.474E+04 /                                                
C3H6OOH2-1O2<=>C3KET21+OH 3.000E+11 0.000 2.385E+04                             
REV/ 1.397E+03 1.834 4.975E+04 /                                                
C3KET13<=>CH2O+CH2CHO+OH 1.000E+16 0.000 4.300E+04                              
REV/ 0.000E+00 0.000 0.000E+00 /                                                
C3KET21<=>CH2O+CH3CO+OH 1.000E+16 0.000 4.300E+04                               
REV/ 0.000E+00 0.000 0.000E+00 /                                                
AC3H5OOH<=>C3H5O+OH 3.880E+19 -1.460 4.537E+04                                  
REV/ 2.000E+13 0.000 0.000E+00 /                                                
C3H5O<=>C2H3CHO+H 1.000E+14 0.000 2.910E+04                                     
REV/ 1.676E+14 -0.156 1.969E+04 /                                               
C3H5O<=>C2H3+CH2O 1.464E+20 -1.968 3.509E+04                                    
REV/ 1.500E+11 0.000 1.060E+04 /                                                
C3H5O+O2<=>C2H3CHO+HO2 1.000E+12 0.000 6.000E+03                                
REV/ 1.288E+11 0.000 3.200E+04 /                                                
IC3H7O2<=>C3H6+HO2 1.015E+43 -9.409 4.149E+04                                   
REV/ 1.954E+33 -7.289 1.667E+04 /                                               
NC3H7O2<=>C3H6+HO2 5.044E+38 -8.112 4.049E+04                                   
REV/ 1.198E+30 -6.229 2.042E+04 /                                               
PC4H9<=>C2H5+C2H4 3.504E+12 0.463 2.947E+04                                     
REV/ 1.320E+04 2.480 6.130E+03 /                                                
PC4H9<=>C4H8-1+H 2.622E+12 0.253 3.570E+04                                      
REV/ 2.500E+11 0.510 2.620E+03 /                                                
C4H8-1<=>C3H5-A+CH3 5.081E+19 -1.256 7.651E+04                                  
REV/ 1.350E+13 0.000 0.000E+00 /                                                
C4H8-1<=>C2H3+C2H5 2.882E+23 -1.990 1.016E+05                                   
REV/ 9.000E+12 0.000 0.000E+00 /                                                
C4H8-1<=>H+C4H71-3 3.724E+14 -0.111 8.520E+04                                   
REV/ 5.000E+13 0.000 0.000E+00 /                                                
C4H8-1+O2<=>C4H71-3+HO2 2.000E+13 0.000 3.719E+04                               
REV/ 4.653E+12 0.070 -1.680E+02 /                                               
C4H8-1+H<=>C4H71-3+H2 3.376E+05 2.360 2.070E+02                                 
REV/ 4.323E+06 2.100 2.033E+04 /                                                
C4H8-1+OH<=>C4H71-3+H2O 2.764E+04 2.640 -1.919E+03                              
REV/ 1.532E+06 2.380 3.336E+04 /                                                
C4H8-1+CH3<=>C4H71-3+CH4 3.690E+00 3.310 4.002E+03                              
REV/ 1.234E+03 3.050 2.461E+04 /                                                
C4H8-1+HO2<=>C4H71-3+H2O2 4.820E+03 2.550 1.053E+04                             
REV/ 1.586E+06 1.960 1.435E+04 /                                                
C4H8-1+CH3O2<=>C4H71-3+CH3O2H 4.820E+03 2.550 1.053E+04                         
REV/ 3.303E+06 1.790 1.133E+04 /                                                
C4H8-1+CH3CO3<=>C4H71-3+CH3CO3H 1.000E+11 0.000 8.000E+03                       
REV/ 2.000E+10 0.000 1.000E+04 /                                                
C4H8-1+C2H5O2<=>C4H71-3+C2H5O2H 1.400E+12 0.000 1.490E+04                       
REV/ 3.160E+11 0.000 1.300E+04 /                                                
C4H71-3<=>C4H6+H 1.200E+14 0.000 4.930E+04                                      
REV/ 4.000E+13 0.000 1.300E+03 /                                                
C4H71-3+O<=>C2H3CHO+CH3 6.030E+13 0.000 0.000E+00                               
REV/ 3.385E+15 -0.780 8.163E+04 /                                               
C3H5-A+C4H71-3<=>C3H6+C4H6 6.310E+12 0.000 0.000E+00                            
REV/ 1.000E+10 0.000 5.000E+04 /                                                
C4H71-3+O2<=>C4H6+HO2 1.000E+09 0.000 0.000E+00                                 
REV/ 1.000E+11 0.000 1.700E+04 /                                                
H+C4H71-3<=>C4H6+H2 3.160E+13 0.000 0.000E+00                                   
REV/ 1.066E+13 0.000 5.681E+04 /                                                
C4H6<=>C2H3+C2H3 4.027E+19 -1.000 9.815E+04                                     
REV/ 1.260E+13 0.000 0.000E+00 /                                                
C4H6+OH<=>C2H5+CH2CO 1.000E+12 0.000 0.000E+00                                  
REV/ 3.730E+12 0.000 3.002E+04 /                                                
C4H6+OH<=>CH2O+C3H5-A 1.000E+12 0.000 0.000E+00                                 
REV/ 3.501E+06 0.000 7.106E+04 /                                                
C4H6+OH<=>C2H3+CH3CHO 1.000E+12 0.000 0.000E+00                                 
REV/ 5.437E+11 0.000 1.855E+04 /                                                
C4H6+O<=>C2H4+CH2CO 1.000E+12 0.000 0.000E+00                                   
REV/ 6.377E+11 0.000 9.434E+04 /                                                
C4H6+O<=>CH2O+C3H4-A 1.000E+12 0.000 0.000E+00                                  
REV/ 1.075E+12 0.000 7.905E+04 /                                                
C2H3+C2H4<=>C4H6+H 5.000E+11 0.000 7.300E+03                                    
REV/ 1.000E+13 0.000 4.700E+03 /                                                
PC4H9O2<=>PC4H9+O2 2.849E+20 -1.642 3.593E+04                                   
REV/ 4.520E+12 0.000 0.000E+00 /                                                
PC4H9O2<=>C4H8OOH1-3 2.500E+10 0.000 2.085E+04                                  
REV/ 3.231E+09 -0.136 7.871E+03 /                                               
PC4H9O2<=>C4H8-1+HO2 5.044E+38 -8.110 4.049E+04                                 
REV/ 1.599E+30 -6.283 2.035E+04 /                                               
C4H8OOH1-3<=>OH+CH2O+C3H6 6.635E+13 -0.160 2.990E+04                            
REV/ 0.000E+00 0.000 0.000E+00 /                                                
C4H8OOH1-3O2<=>C4H8OOH1-3+O2 5.601E+22 -2.234 3.796E+04                         
REV/ 7.540E+12 0.000 0.000E+00 /                                                
C4H8OOH1-3O2<=>NC4KET13+OH 2.500E+10 0.000 2.140E+04                            
REV/ 1.435E+03 1.486 4.474E+04 /                                                
NC4KET13<=>CH3CHO+CH2CHO+OH 1.050E+16 0.000 4.160E+04                           
REV/ 0.000E+00 0.000 0.000E+00 /                                                
CH2CH2COCH3<=>C2H4+CH3CO 1.000E+14 0.000 1.800E+04                              
REV/ 1.000E+11 0.000 0.000E+00 /                                                
C2H5COCH2<=>CH2CO+C2H5 1.000E+14 0.000 3.500E+04                                
REV/ 1.000E+11 0.000 0.000E+00 /                                                
NC3H7CHO+O2<=>NC3H7CO+HO2 1.200E+05 2.500 3.756E+04                             
REV/ 1.000E+07 0.500 4.000E+03 /                                                
NC3H7CHO+OH<=>NC3H7CO+H2O 2.000E+06 1.800 -1.300E+03                            
REV/ 1.553E+04 2.320 2.805E+04 /                                                
NC3H7CHO+H<=>NC3H7CO+H2 4.140E+09 1.120 2.320E+03                               
REV/ 3.030E+06 1.746 1.678E+04 /                                                
NC3H7CHO+O<=>NC3H7CO+OH 5.940E+12 0.000 1.868E+03                               
REV/ 2.258E+09 0.607 1.492E+04 /                                                
NC3H7CHO+HO2<=>NC3H7CO+H2O2 4.090E+04 2.500 1.020E+04                           
REV/ 1.733E+04 2.431 8.662E+03 /                                                
NC3H7CHO+CH3<=>NC3H7CO+CH4 2.890E-03 4.620 3.210E+03                            
REV/ 1.930E-03 4.800 1.921E+04 /                                                
NC3H7CHO+CH3O<=>NC3H7CO+CH3OH 1.000E+12 0.000 3.300E+03                         
REV/ 1.572E+10 0.413 1.799E+04 /                                                
NC3H7CHO+CH3O2<=>NC3H7CO+CH3O2H 4.090E+04 2.500 1.020E+04                       
REV/ 3.371E+05 1.986 7.067E+03 /                                                
NC3H7CO<=>NC3H7+CO 1.000E+11 0.000 9.600E+03                                    
REV/ 2.193E+03 1.763 -1.100E+03 /                                               
TC4H9+HO2<=>TC4H9O+OH 7.000E+12 0.000 -1.000E+03                                
REV/ 4.083E+18 -1.329 2.865E+04 /                                               
CH3O2+TC4H9<=>CH3O+TC4H9O 7.000E+12 0.000 -1.000E+03                            
REV/ 2.554E+17 -1.030 3.289E+04 /                                               
IC4H9<=>IC4H8+H 3.371E+13 0.124 3.366E+04                                       
REV/ 6.250E+11 0.510 2.620E+03 /                                                
IC4H9<=>C3H6+CH3 9.504E+11 0.773 3.070E+04                                      
REV/ 1.890E+03 2.670 6.850E+03 /                                                
TC4H9<=>H+IC4H8 1.128E+12 0.703 3.656E+04                                       
REV/ 1.060E+12 0.510 1.230E+03 /                                                
IC4H9O2<=>IC4H9+O2 6.640E+19 -1.575 3.608E+04                                   
REV/ 2.260E+12 0.000 0.000E+00 /                                                
TC4H9O2<=>TC4H9+O2 3.331E+24 -2.472 3.787E+04                                   
REV/ 1.410E+13 0.000 0.000E+00 /                                                
TC4H9O2+C3H6<=>TC4H9O2H+C3H5-A 3.240E+11 0.000 1.490E+04                        
REV/ 2.000E+10 0.000 1.500E+04 /                                                
TC4H9O2+IC4H8<=>TC4H9O2H+IC4H7 1.400E+12 0.000 1.490E+04                        
REV/ 3.160E+11 0.000 1.300E+04 /                                                
TC4H9O2+C4H8-1<=>TC4H9O2H+C4H71-3 1.400E+12 0.000 1.490E+04                     
REV/ 3.160E+11 0.000 1.300E+04 /                                                
C2H4+TC4H9O2<=>C2H3+TC4H9O2H 7.000E+11 0.000 1.711E+04                          
REV/ 1.000E+11 0.000 1.000E+04 /                                                
TC4H9O2+CH4<=>TC4H9O2H+CH3 1.130E+13 0.000 2.046E+04                            
REV/ 7.500E+08 0.000 1.280E+03 /                                                
H2+TC4H9O2<=>H+TC4H9O2H 3.010E+13 0.000 2.603E+04                               
REV/ 4.800E+13 0.000 7.950E+03 /                                                
TC4H9O2+C2H6<=>TC4H9O2H+C2H5 1.700E+13 0.000 2.046E+04                          
REV/ 5.000E+11 0.000 6.500E+03 /                                                
TC4H9O2+CH3OH<=>TC4H9O2H+CH2OH 6.300E+12 0.000 1.936E+04                        
REV/ 1.000E+09 0.000 1.000E+04 /                                                
TC4H9O2+CH3CHO<=>TC4H9O2H+CH3CO 2.800E+12 0.000 1.360E+04                       
REV/ 1.000E+12 0.000 1.000E+04 /                                                
TC4H9O2+C2H3CHO<=>TC4H9O2H+C2H3CO 2.800E+12 0.000 1.360E+04                     
REV/ 1.000E+12 0.000 1.000E+04 /                                                
TC4H9O2+C2H5CHO<=>TC4H9O2H+C2H5CO 2.800E+12 0.000 1.360E+04                     
REV/ 1.000E+12 0.000 1.000E+04 /                                                
TC4H9O2+HO2<=>TC4H9O2H+O2 1.750E+10 0.000 -3.275E+03                            
REV/ 3.850E+13 -0.795 3.362E+04 /                                               
TC4H9O2+H2O2<=>TC4H9O2H+HO2 2.400E+12 0.000 1.000E+04                           
REV/ 2.400E+12 0.000 1.000E+04 /                                                
TC4H9O2+CH2O<=>TC4H9O2H+HCO 1.300E+11 0.000 9.000E+03                           
REV/ 2.500E+10 0.000 1.010E+04 /                                                
TC4H9O2+CH3O2<=>TC4H9O+CH3O+O2 1.400E+16 -1.610 1.860E+03                       
REV/ 0.000E+00 0.000 0.000E+00 /                                                
TC4H9O2+C2H5O2<=>TC4H9O+C2H5O+O2 1.400E+16 -1.610 1.860E+03                     
REV/ 0.000E+00 0.000 0.000E+00 /                                                
TC4H9O2+CH3CO3<=>TC4H9O+CH3CO2+O2 1.400E+16 -1.610 1.860E+03                    
REV/ 0.000E+00 0.000 0.000E+00 /                                                
TC4H9O2+TC4H9O2<=>O2+TC4H9O+TC4H9O 1.400E+16 -1.610 1.860E+03                   
REV/ 0.000E+00 0.000 0.000E+00 /                                                
TC4H9O2+HO2<=>TC4H9O+OH+O2 1.400E+16 -1.610 1.860E+03                           
REV/ 0.000E+00 0.000 0.000E+00 /                                                
TC4H9O2+CH3<=>TC4H9O+CH3O 7.000E+12 0.000 -1.000E+03                            
REV/ 7.824E+11 0.229 2.834E+04 /                                                
TC4H9O2+C2H5<=>TC4H9O+C2H5O 7.000E+12 0.000 -1.000E+03                          
REV/ 1.112E+14 -0.372 3.075E+04 /                                               
TC4H9O2+TC4H9<=>TC4H9O+TC4H9O 7.000E+12 0.000 -1.000E+03                        
REV/ 7.373E+16 -0.978 3.275E+04 /                                               
TC4H9O2+C3H5-A<=>TC4H9O+C3H5O 7.000E+12 0.000 -1.000E+03                        
REV/ 2.898E+10 0.411 1.576E+04 /                                                
TC4H9O2+IC4H7<=>TC4H9O+IC4H7O 7.000E+12 0.000 -1.000E+03                        
REV/ 6.172E+10 0.401 1.492E+04 /                                                
TC4H9O2H<=>TC4H9O+OH 5.950E+15 0.000 4.254E+04                                  
REV/ 6.677E+06 1.939 -2.582E+03 /                                               
TC4H9O<=>CH3COCH3+CH3 9.558E+22 -2.548 1.865E+04                                
REV/ 1.500E+11 0.000 1.190E+04 /                                                
IC3H7CHO<=>TC3H6CHO+H 2.304E+18 -0.910 9.200E+04                                
REV/ 2.000E+14 0.000 0.000E+00 /                                                
IC3H7CHO<=>IC3H7+HCO 1.129E+17 -0.030 7.976E+04                                 
REV/ 1.810E+13 0.000 0.000E+00 /                                                
IC3H7CHO+HO2<=>IC3H7CO+H2O2 3.000E+12 0.000 1.192E+04                           
REV/ 7.987E+11 -0.062 1.036E+04 /                                               
IC3H7CHO+HO2<=>TC3H6CHO+H2O2 8.000E+10 0.000 1.192E+04                          
REV/ 3.366E+12 -0.420 1.105E+04 /                                               
IC3H7CHO+CH3<=>IC3H7CO+CH4 3.980E+12 0.000 8.700E+03                            
REV/ 2.325E+13 -0.060 2.563E+04 /                                               
IC3H7CHO+O<=>IC3H7CO+OH 7.180E+12 0.000 1.389E+03                               
REV/ 7.052E+11 -0.060 1.574E+04 /                                               
IC3H7CHO+O2<=>IC3H7CO+HO2 4.000E+13 0.000 3.760E+04                             
REV/ 1.625E+11 0.270 -3.432E+03 /                                               
IC3H7CHO+OH<=>IC3H7CO+H2O 2.690E+10 0.760 -3.400E+02                            
REV/ 1.164E+10 0.750 3.120E+04 /                                                
IC3H7CHO+OH<=>TC3H6CHO+H2O 1.684E+12 0.000 -7.810E+02                           
REV/ 1.194E+13 -0.090 2.981E+04 /                                               
IC3H7CHO+H<=>IC3H7CO+H2 2.600E+12 0.000 2.600E+03                               
REV/ 1.196E+09 0.633 1.704E+04 /                                                
IC3H7CO<=>IC3H7+CO 2.869E+20 -2.194 1.497E+04                                   
REV/ 1.500E+11 0.000 4.810E+03 /                                                
IC4H9O2<=>IC4H8O2H-I 7.500E+10 0.000 2.440E+04                                  
REV/ 1.815E+11 -0.507 8.946E+03 /                                               
IC4H9O2<=>IC4H8+HO2 2.265E+35 -7.220 3.949E+04                                  
REV/ 2.996E+26 -5.331 2.124E+04 /                                               
TC4H9O2<=>IC4H8+HO2 7.612E+42 -9.410 4.149E+04                                  
REV/ 6.344E+31 -7.203 1.716E+04 /                                               
IC4H8OOH-IO2<=>IC4H8O2H-I+O2 1.440E+20 -1.627 3.569E+04                         
REV/ 2.260E+12 0.000 0.000E+00 /                                                
IC4H8OOH-IO2<=>IC4KETII+OH 5.000E+10 0.000 2.140E+04                            
REV/ 1.986E+03 1.455 4.442E+04 /                                                
IC4KETII<=>CH2O+C2H5CO+OH 1.500E+16 0.000 4.200E+04                             
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC4H8O2H-I<=>OH+CH2O+C3H6 8.451E+15 -0.680 2.917E+04                            
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC4H8<=>C3H5-T+CH3 1.920E+66 -14.220 1.281E+05                                  
REV/ 1.561E+56 -12.293 2.610E+04 /                                              
IC4H8<=>IC4H7+H 3.070E+55 -11.490 1.143E+05                                     
REV/ 1.428E+55 -11.738 2.640E+04 /                                              
IC4H8+H<=>C3H6+CH3 5.680E+33 -5.720 2.000E+04                                   
REV/ 6.093E+26 -4.209 2.720E+04 /                                               
IC4H8+H<=>IC4H7+H2 3.400E+05 2.500 2.492E+03                                    
REV/ 6.320E+04 2.528 1.816E+04 /                                                
IC4H8+O<=>CH2CO+CH3+CH3 3.330E+07 1.760 7.600E+01                               
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC4H8+O=>IC3H6CO+H+H 1.660E+07 1.760 7.600E+01                                  
IC4H8+O<=>IC4H7+OH 1.206E+11 0.700 7.633E+03                                    
REV/ 1.164E+10 0.709 2.189E+04 /                                                
IC4H8+CH3<=>IC4H7+CH4 4.420E+00 3.500 5.675E+03                                 
REV/ 7.495E+02 3.082 2.289E+04 /                                                
IC4H8+HO2<=>IC4H7+H2O2 1.928E+04 2.600 1.391E+04                                
REV/ 2.073E+06 1.933 1.358E+04 /                                                
IC4H8+O2CHO<=>IC4H7+HO2CHO 1.928E+04 2.600 1.391E+04                            
REV/ 6.514E-07 4.900 -3.468E+03 /                                               
IC4H8+O2<=>IC4H7+HO2 6.000E+12 0.000 3.990E+04                                  
REV/ 5.848E+12 -0.320 8.830E+02 /                                               
IC4H8+OH<=>IC4H7+H2O 5.200E+06 2.000 -2.980E+02                                 
REV/ 1.025E+07 1.922 3.027E+04 /                                                
IC4H8+O<=>IC3H7+HCO 1.580E+07 1.760 -1.216E+03                                  
REV/ 4.538E+00 3.060 2.169E+04 /                                                
IC4H8+CH3O2<=>IC4H7+CH3O2H 1.928E+04 2.600 1.391E+04                            
REV/ 4.034E+07 1.488 1.199E+04 /                                                
IC4H7+O2<=>CH3COCH2+CH2O 7.140E+15 -1.210 2.105E+04                             
REV/ 1.700E+12 -0.407 8.825E+04 /                                               
IC4H7+O2<=>C3H4-A+CH2O+OH 7.290E+29 -5.710 2.145E+04                            
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC4H7<=>C3H4-A+CH3 1.230E+47 -9.740 7.426E+04                                   
REV/ 1.649E+38 -7.768 2.254E+04 /                                               
CH3O2+IC4H7<=>CH3O+IC4H7O 7.000E+12 0.000 -1.000E+03                            
REV/ 2.138E+11 0.349 1.506E+04 /                                                
IC4H7+HO2<=>IC4H7O+OH 7.000E+12 0.000 -1.000E+03                                
REV/ 3.418E+12 0.050 1.082E+04 /                                                
IC4H7O<=>C3H5-T+CH2O 2.925E+21 -2.391 3.559E+04                                 
REV/ 1.000E+11 0.000 1.260E+04 /                                                
IC4H7O<=>IC4H6OH 1.391E+11 0.000 1.560E+04                                      
REV/ 4.233E+11 -0.164 3.167E+04 /                                               
IC4H6OH+H2<=>IC4H7OH+H 2.160E+04 2.380 1.899E+04                                
REV/ 5.614E+02 2.980 1.399E+03 /                                                
IC4H6OH+HO2<=>IC4H7OH+O2 5.570E+13 -0.315 8.620E+02                             
REV/ 6.000E+13 0.000 3.990E+04 /                                                
IC4H6OH+CH2O<=>IC4H7OH+HCO 6.300E+08 1.900 1.819E+04                            
REV/ 2.101E+07 2.153 1.773E+04 /                                                
IC4H6OH+IC4H8<=>IC4H7OH+IC4H7 4.700E+02 3.300 1.984E+04                         
REV/ 2.814E-01 3.900 6.521E+03 /                                                
IC4H7OH<=>IC4H6OH+H 4.902E+16 -0.400 8.985E+04                                  
REV/ 1.000E+14 0.000 0.000E+00 /                                                
IC4H7OH+HO2<=>IC4H6OH+H2O2 7.644E+03 2.712 1.393E+04                            
REV/ 7.830E+05 2.050 1.358E+04 /                                                
IC4H6OH<=>C3H4-A+CH2OH 7.244E+19 -1.859 5.705E+04                               
REV/ 1.000E+11 0.000 9.200E+03 /                                                
TC3H6CHO+HO2<=>TC3H6OCHO+OH 9.640E+12 0.000 0.000E+00                           
REV/ 2.018E+17 -1.200 2.101E+04 /                                               
TC3H6OCHO<=>CH3COCH3+HCO 3.980E+13 0.000 9.700E+03                              
REV/ 2.173E+08 0.800 1.424E+04 /                                                
TC3H6CHO<=>IC3H6CO+H 4.086E+14 -0.072 4.241E+04                                 
REV/ 1.300E+13 0.000 4.800E+03 /                                                
TC3H6CHO+H2<=>IC3H7CHO+H 2.160E+05 2.380 1.899E+04                              
REV/ 1.319E+05 2.470 3.550E+03 /                                                
IC4H7OH<=>IC4H7O+H 5.969E+16 -0.560 1.059E+05                                   
REV/ 4.000E+13 0.000 0.000E+00 /                                                
IC4H7O+H2<=>IC4H7OH+H 9.050E+06 2.000 1.783E+04                                 
REV/ 7.160E+05 2.440 1.631E+04 /                                                
IC4H7OH<=>IC4H7+OH 7.310E+16 -0.410 7.970E+04                                   
REV/ 3.000E+13 0.000 0.000E+00 /                                                
IC4H7O+CH2O<=>IC4H7OH+HCO 1.150E+11 0.000 1.280E+03                             
REV/ 3.020E+11 0.000 1.816E+04 /                                                
TC3H6CHO+CH2O<=>IC3H7CHO+HCO 2.520E+08 1.900 1.819E+04                          
REV/ 1.229E+07 1.990 1.742E+04 /                                                
TC3H6CHO+IC4H8<=>IC3H7CHO+IC4H7 4.700E+02 3.300 1.984E+04                       
REV/ 6.613E+00 3.390 8.672E+03 /                                                
IC3H6CO+OH<=>IC3H7+CO2 1.730E+12 0.000 -1.010E+03                               
REV/ 2.577E+14 -0.430 5.548E+04 /                                               
TC3H6CHO+HO2<=>IC3H7CHO+O2 3.675E+12 0.000 1.310E+03                            
REV/ 1.236E+14 -0.240 4.335E+04 /                                               
IC4H6OH+HO2<=>CH2CCH2OH+CH2O+OH 1.446E+13 0.000 0.000E+00                       
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC4H7OH<=>CH2CCH2OH+CH3 1.247E+20 -0.980 9.857E+04                              
REV/ 3.000E+13 0.000 0.000E+00 /                                                
CH2CCH2OH+O2<=>CH2OH+CO+CH2O 4.335E+12 0.000 0.000E+00                          
REV/ 0.000E+00 0.000 0.000E+00 /                                                
CH2CCH2OH<=>C2H2+CH2OH 2.163E+40 -8.310 4.511E+04                               
REV/ 1.610E+40 -8.580 2.033E+04 /                                               
CH2CCH2OH<=>C3H4-A+OH 6.697E+16 -1.110 4.258E+04                                
REV/ 8.500E+12 0.000 2.000E+03 /                                                
BC5H10<=>IC4H7+CH3 2.610E+19 -1.017 7.902E+04                                   
REV/ 1.000E+13 0.000 0.000E+00 /                                                
BC5H10+OH<=>IC3H7+CH3CHO 2.000E+10 0.000 4.000E+03                              
REV/ 2.000E+13 0.000 2.000E+04 /                                                
CH3CHCHO<=>C2H3CHO+H 3.515E+15 -0.510 4.106E+04                                 
REV/ 6.500E+12 0.000 2.900E+03 /                                                
CH3CHCHO+H2<=>C2H5CHO+H 2.160E+05 2.380 1.899E+04                               
REV/ 4.309E+04 2.630 5.265E+03 /                                                
C5H10-1+OH<=>PC4H9+CH2O 2.000E+10 0.000 -4.000E+03                              
REV/ 3.000E+11 0.000 2.040E+04 /                                                
C5H10-2+OH<=>C2H5+C2H5CHO 1.000E+10 0.000 -4.000E+03                            
REV/ 2.000E+13 0.000 2.000E+04 /                                                
C5H10-2+OH<=>NC3H7+CH3CHO 2.000E+10 0.000 -4.000E+03                            
REV/ 2.000E+13 0.000 2.000E+04 /                                                
YC7H15<=>IC3H7+IC4H8 2.220E+20 -2.060 3.247E+04                                 
REV/ 5.000E+10 0.000 9.200E+03 /                                                
YC7H15<=>XC7H14+H 1.437E+13 0.230 3.769E+04                                     
REV/ 2.600E+13 0.000 1.200E+03 /                                                
YC7H15<=>YC7H14+H 3.093E+13 0.049 3.639E+04                                     
REV/ 2.600E+13 0.000 2.500E+03 /                                                
XC7H14<=>IC3H7+IC4H7 2.211E+24 -2.392 7.467E+04                                 
REV/ 1.280E+14 -0.350 0.000E+00 /                                               
XC7H14+OH<=>CH3COCH3+IC4H9 2.000E+10 0.000 -4.000E+03                           
REV/ 0.000E+00 0.000 0.000E+00 /                                                
YC7H14+OH<=>CH3COCH3+IC4H9 2.000E+10 0.000 -4.000E+03                           
REV/ 0.000E+00 0.000 0.000E+00 /                                                
YC7H14+O<=>CH3COCH3+IC4H8 2.000E+10 0.000 -1.050E+03                            
REV/ 0.000E+00 0.000 0.000E+00 /                                                
XC7H14+H<=>XC7H13-Z+H2 3.376E+05 2.360 2.070E+02                                
REV/ 4.418E+06 2.100 2.037E+04 /                                                
XC7H14+OH<=>XC7H13-Z+H2O 2.764E+04 2.640 -1.919E+03                             
REV/ 1.566E+06 2.380 3.340E+04 /                                                
XC7H14+HO2<=>XC7H13-Z+H2O2 4.820E+03 2.550 1.053E+04                            
REV/ 1.621E+06 1.960 1.438E+04 /                                                
XC7H14+CH3O2<=>XC7H13-Z+CH3O2H 4.820E+03 2.550 1.053E+04                        
REV/ 3.376E+06 1.790 1.136E+04 /                                                
YC7H14+H<=>XC7H13-Z+H2 3.460E+05 2.500 2.492E+03                                
REV/ 9.749E+06 2.060 2.005E+04 /                                                
YC7H14+OH<=>XC7H13-Z+H2O 6.240E+06 2.000 -2.980E+02                             
REV/ 7.613E+08 1.560 3.242E+04 /                                                
XC7H13-Z<=>ACC6H10+CH3 2.837E+16 -0.830 4.123E+04                               
REV/ 1.000E+11 0.000 1.060E+04 /                                                
XC7H13-Z+HO2<=>XC7H13O-Z+OH 9.640E+12 0.000 0.000E+00                           
REV/ 5.406E+14 -0.730 1.538E+04 /                                               
XC7H13-Z+CH3O2<=>XC7H13O-Z+CH3O 9.640E+12 0.000 0.000E+00                       
REV/ 5.280E+16 -1.310 2.014E+04 /                                               
XC7H13-Z+C2H5O2<=>XC7H13O-Z+C2H5O 9.640E+12 0.000 0.000E+00                     
REV/ 3.456E+13 -0.380 1.798E+04 /                                               
XC7H13O-Z<=>IC3H7CHO+C3H5-T 7.521E+21 -2.400 3.019E+04                          
REV/ 1.000E+11 0.000 1.190E+04 /                                                
NEOC5H11<=>IC4H8+CH3 8.466E+17 -1.111 3.293E+04                                 
REV/ 1.300E+03 2.480 8.520E+03 /                                                
NEOC5H11O2<=>NEOC5H11+O2 9.747E+20 -2.437 3.453E+04                             
REV/ 1.990E+17 -2.100 0.000E+00 /                                               
NEOC5H11O2<=>NEOC5H10OOH 1.125E+11 0.000 2.440E+04                              
REV/ 9.144E+10 -0.509 8.950E+03 /                                               
NEOC5H10OOH<=>OH+CH2O+IC4H8 3.011E+17 -1.170 2.995E+04                          
REV/ 0.000E+00 0.000 0.000E+00 /                                                
NEOC5H10OOH-O2<=>NEOC5H10OOH+O2 1.366E+25 -3.736 3.570E+04                      
REV/ 1.990E+17 -2.100 0.000E+00 /                                               
NEOC5H10OOH-O2<=>NEOC5H9Q2-N 2.500E+10 0.000 2.140E+04                          
REV/ 4.436E+10 -0.513 1.096E+04 /                                               
NEOC5H9Q2-N<=>NEOC5KET+OH 9.000E+14 0.000 1.500E+03                             
REV/ 1.668E+09 1.580 3.188E+04 /                                                
NEOC5KET<=>NEOC5KETOX+OH 1.500E+16 0.000 4.200E+04                              
REV/ 2.009E+09 1.510 -4.125E+03 /                                               
NEOC5KETOX<=>TC3H6CHO+CH2O 2.475E+21 -2.540 1.583E+04                           
REV/ 1.000E+11 0.000 1.190E+04 /                                                
TC4H9CHO+HO2<=>TC4H9CO+H2O2 1.000E+12 0.000 1.192E+04                           
REV/ 3.852E+12 -0.330 1.200E+04 /                                               
TC4H9CHO+CH3<=>TC4H9CO+CH4 3.980E+12 0.000 8.700E+03                            
REV/ 1.558E+13 0.000 2.557E+04 /                                                
TC4H9CHO+O<=>TC4H9CO+OH 7.180E+12 0.000 1.389E+03                               
REV/ 4.726E+11 0.000 1.568E+04 /                                                
TC4H9CHO+O2<=>TC4H9CO+HO2 4.000E+13 0.000 3.760E+04                             
REV/ 1.089E+11 0.320 -3.492E+03 /                                               
TC4H9CHO+OH<=>TC4H9CO+H2O 2.690E+10 0.760 -3.400E+02                            
REV/ 1.746E+10 0.760 3.120E+04 /                                                
TC4H9CO<=>TC4H9+CO 2.517E+23 -2.881 1.349E+04                                   
REV/ 1.500E+11 0.000 4.810E+03 /                                                
C4H7CHO2-2+OH<=>CH3CHO+CH3CHCHO 1.000E+11 0.000 0.000E+00                       
REV/ 8.906E+07 2.140 1.348E+04 /                                                
C4H7CHO2-2+HO2<=>CH3CHO+C2H3CHO+OH 6.030E+09 0.000 7.949E+03                    
REV/ 1.000E+00 0.000 0.000E+00 /                                                
IC8H18<=>AC8H17+H 5.748E+17 -0.360 1.012E+05                                    
REV/ 1.000E+14 0.000 0.000E+00 /                                                
IC8H18<=>BC8H17+H 3.299E+18 -0.721 9.873E+04                                    
REV/ 1.000E+14 0.000 0.000E+00 /                                                
IC8H18<=>CC8H17+H 1.146E+19 -0.941 9.543E+04                                    
REV/ 1.000E+14 0.000 0.000E+00 /                                                
IC8H18<=>DC8H17+H 1.919E+17 -0.360 1.004E+05                                    
REV/ 1.000E+14 0.000 0.000E+00 /                                                
IC8H18<=>YC7H15+CH3 1.635E+27 -2.794 8.393E+04                                  
REV/ 1.630E+13 0.000 -5.960E+02 /                                               
IC8H18<=>TC4H9+IC4H9 7.828E+29 -3.925 8.415E+04                                 
REV/ 3.590E+14 -0.750 0.000E+00 /                                               
IC8H18<=>NEOC5H11+IC3H7 2.455E+23 -2.013 8.340E+04                              
REV/ 3.590E+14 -0.750 0.000E+00 /                                               
IC8H18+H<=>AC8H17+H2 7.341E+05 2.768 8.147E+03                                  
REV/ 5.100E+01 3.404 1.048E+04 /                                                
IC8H18+H<=>BC8H17+H2 5.736E+05 2.491 4.124E+03                                  
REV/ 6.942E+00 3.488 8.954E+03 /                                                
IC8H18+H<=>CC8H17+H2 6.020E+05 2.400 2.583E+03                                  
REV/ 2.097E+00 3.617 1.071E+04 /                                                
IC8H18+H<=>DC8H17+H2 1.880E+05 2.750 6.280E+03                                  
REV/ 3.911E+01 3.386 9.417E+03 /                                                
IC8H18+O<=>AC8H17+OH 8.550E+03 3.050 3.123E+03                                  
REV/ 3.118E-01 3.666 4.048E+03 /                                                
IC8H18+O<=>BC8H17+OH 4.770E+04 2.710 2.106E+03                                  
REV/ 3.030E-01 3.687 5.524E+03 /                                                
IC8H18+O<=>CC8H17+OH 3.830E+05 2.410 1.140E+03                                  
REV/ 7.003E-01 3.607 7.858E+03 /                                                
IC8H18+O<=>DC8H17+OH 2.853E+05 2.500 3.645E+03                                  
REV/ 3.116E+01 3.116 5.370E+03 /                                                
IC8H18+OH<=>AC8H17+H2O 2.630E+07 1.800 1.431E+03                                
IC8H18+OH<=>BC8H17+H2O 9.000E+05 2.000 -1.133E+03                               
REV/ 1.159E+02 2.891 1.859E+04 /                                                
IC8H18+OH<=>CC8H17+H2O 1.700E+06 1.900 -1.450E+03                               
REV/ 6.301E+01 3.011 2.157E+04 /                                                
IC8H18+OH<=>DC8H17+H2O 1.780E+07 1.800 1.431E+03                                
REV/ 3.940E+04 2.330 1.946E+04 /                                                
IC8H18+CH3<=>AC8H17+CH4 4.257E-14 8.060 4.154E+03                               
REV/ 2.699E-15 8.250 8.031E+03 /                                                
IC8H18+CH3<=>BC8H17+CH4 2.705E+04 2.260 7.287E+03                               
REV/ 2.988E+02 2.811 1.366E+04 /                                                
IC8H18+CH3<=>CC8H17+CH4 6.010E-10 6.360 8.930E+02                               
REV/ 1.911E-12 7.131 1.056E+04 /                                                
IC8H18+CH3<=>DC8H17+CH4 1.470E-01 3.870 6.808E+03                               
REV/ 2.791E-02 4.060 1.148E+04 /                                                
IC8H18+HO2<=>AC8H17+H2O2  61.2   3.59   17160                                   
IC8H18+HO2<=>BC8H17+H2O2  63.2   3.37   13720                                   
IC8H18+HO2<=>CC8H17+H2O2  433.2   3.01   12090                                  
IC8H18+HO2<=>DC8H17+H2O2   40.8   3.59   17160                                  
IC8H18+CH3O<=>AC8H17+CH3OH 4.740E+11 0.000 7.000E+03                            
REV/ 1.200E+10 0.000 9.200E+03 /                                                
IC8H18+CH3O<=>BC8H17+CH3OH 1.095E+11 0.000 5.000E+03                            
REV/ 8.900E+09 0.000 7.200E+03 /                                                
IC8H18+CH3O<=>CC8H17+CH3OH 1.900E+10 0.000 2.800E+03                            
REV/ 1.000E+10 0.000 5.200E+03 /                                                
IC8H18+CH3O<=>DC8H17+CH3OH 3.200E+11 0.000 7.000E+03                            
REV/ 1.200E+10 0.000 9.200E+03 /                                                
IC8H18+O2<=>AC8H17+HO2 6.300E+13 0.000 5.076E+04                                
REV/ 2.296E+10 0.288 -1.592E+03 /                                               
IC8H18+O2<=>BC8H17+HO2 1.400E+13 0.000 4.821E+04                                
REV/ 8.889E+08 0.649 -1.649E+03 /                                               
IC8H18+O2<=>CC8H17+HO2 7.000E+12 0.000 4.606E+04                                
REV/ 1.279E+08 0.869 -4.990E+02 /                                               
IC8H18+O2<=>DC8H17+HO2 4.200E+13 0.000 5.076E+04                                
REV/ 4.584E+10 0.288 -7.920E+02 /                                               
IC8H18+C2H5<=>BC8H17+C2H6 5.000E+10 0.000 1.040E+04                             
REV/ 1.000E+11 0.000 1.290E+04 /                                                
IC8H18+C2H5<=>CC8H17+C2H6 1.000E+11 0.000 7.900E+03                             
REV/ 3.000E+11 0.000 2.100E+04 /                                                
XC7H14+CH3<=>AC8H17    1.300E+03 2.500 8.520E+03                                
REV/ 1.254E+13   0.30  2.832E+04 /                                              
IC4H8+IC4H9<=>AC8H17   6.090E+02   2.48  8.520E+03                              
REV/ 2.458E+14  -0.14  2.678E+04 /                                              
YC7H14+CH3<=>BC8H17    1.300E+03 2.500 8.520E+03                                
REV/ 4.702E+12   0.48  2.821E+04 /                                              
IC4H8+TC4H9<=>CC8H17   6.090E+02   2.48  6.130E+03                              
REV/ 6.245E+14  -0.14  2.589E+04 /                                              
C3H6+NEOC5H11<=>DC8H17 4.000E+02 2.500 8.520E+03                                
REV/ 3.734E+08   1.57  2.702E+04 /                                              
BC8H17<=>IC8H16+H 1.843E+12 0.376 3.524E+04                                     
REV/ 6.250E+11 0.500 2.620E+03 /                                                
CC8H17<=>IC8H16+H 8.995E+11 0.596 3.715E+04                                     
REV/ 1.060E+12 0.500 1.230E+03 /                                                
CC8H17<=>JC8H16+H 4.213E+11 0.777 3.669E+04                                     
REV/ 1.060E+12 0.500 1.230E+03 /                                                
DC8H17<=>JC8H16+H 1.484E+13 0.196 3.309E+04                                     
REV/ 6.250E+11 0.500 2.620E+03 /                                                
AC8H17<=>DC8H17 1.390E+11 0.000 1.540E+04                                       
REV/ 4.163E+11 0.000 1.620E+04 /                                                
AC8H17<=>CC8H17 3.708E+11 0.000 2.040E+04                                       
REV/ 1.859E+10 0.581 2.619E+04 /                                                
IC8H16+OH<=>CH3COCH3+NEOC5H11 1.000E+11 0.000 -4.000E+03                        
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC8H18+CH3O2<=>AC8H17+CH3O2H   2.079   3.97   18280                             
IC8H18+CH3O2<=>BC8H17+CH3O2H 10.165   3.58   14810                              
IC8H18+CH3O2<=>CC8H17+CH3O2H 136.6   3.12   13190                               
IC8H18+CC8H17O2<=>AC8H17+CC8H17O2H 1.814E+13 0.000 2.043E+04                    
REV/ 1.440E+10 0.000 1.500E+04 /                                                
IC8H18+CC8H17O2<=>BC8H17+CC8H17O2H 4.032E+12 0.000 1.770E+04                    
REV/ 1.440E+10 0.000 1.500E+04 /                                                
IC8H18+CC8H17O2<=>CC8H17+CC8H17O2H 2.000E+12 0.000 1.600E+04                    
REV/ 1.440E+10 0.000 1.500E+04 /                                                
IC8H18+CC8H17O2<=>DC8H17+CC8H17O2H 1.210E+13 0.000 2.043E+04                    
REV/ 1.440E+10 0.000 1.500E+04 /                                                
IC8H18+O2CHO<=>AC8H17+HO2CHO 2.520E+13 0.000 2.044E+04                          
REV/ 5.581E+02 2.300 3.062E+03 /                                                
IC8H18+O2CHO<=>BC8H17+HO2CHO 5.600E+12 0.000 1.769E+04                          
REV/ 2.160E+01 2.660 2.806E+03 /                                                
IC8H18+O2CHO<=>CC8H17+HO2CHO 2.800E+12 0.000 1.601E+04                          
REV/ 3.109E+00 2.880 4.633E+03 /                                                
IC8H18+O2CHO<=>DC8H17+HO2CHO 1.680E+13 0.000 2.044E+04                          
REV/ 1.114E+03 2.300 3.862E+03 /                                                
IC8H18+IC4H6OH<=>DC8H17+IC4H7OH 4.700E+02 3.300 1.984E+04                       
REV/ 5.526E-01 3.903 7.326E+03 /                                                
BC8H17O2<=>AC8H17+O2 1.217E+20 -1.653  3.572E+04                                
REV/ 4.520E+12 0.000 0.000E+00 /                                                
BC8H17O2<=>BC8H17+O2 4.791E+22 -2.323  3.884E+04                                
REV/ 7.540E+12 0.000 0.000E+00 /                                                
CC8H17O2<=>CC8H17+O2 3.620E+24 -2.560 3.601E+04                                 
REV/ 1.410E+13 0.000 0.000E+00 /                                                
BC8H17O2<=>DC8H17+O2 6.611E+19 -1.653  3.492E+04                                
REV/ 4.520E+12 0.000 0.000E+00 /                                                
CC8H17+CC8H17O2<=>CC8H17O+CC8H17O 7.000E+12 0.000 -1.000E+03                    
REV/ 9.797E+16 -1.078 3.127E+04 /                                               
CC8H17+HO2<=>CC8H17O+OH 7.000E+12 0.000 -1.000E+03                              
REV/ 4.906E+18 -1.423 2.698E+04 /                                               
CC8H17+CH3O2<=>CC8H17O+CH3O 7.000E+12 0.000 -1.000E+03                          
REV/ 3.069E+17 -1.124 3.122E+04 /                                               
CC8H17O2+HO2<=>CC8H17O2H+O2 1.750E+10 0.000 -3.275E+03                          
REV/ 3.752E+13 -0.792 3.361E+04 /                                               
H2O2+CC8H17O2<=>HO2+CC8H17O2H 2.400E+12 0.000 1.000E+04                         
REV/ 2.400E+12 0.000 1.000E+04 /                                                
CC8H17O2+CH3O2<=>CC8H17O+CH3O+O2 1.400E+16 -1.610 1.860E+03                     
REV/ 0.000E+00 0.000 0.000E+00 /                                                
CC8H17O2+CC8H17O2<=>O2+CC8H17O+CC8H17O 1.400E+16 -1.610 1.860E+03               
REV/ 0.000E+00 0.000 0.000E+00 /                                                
CC8H17O2H<=>CC8H17O+OH 1.000E+16 0.000 3.900E+04                                
REV/ 1.273E+07 1.929 -5.922E+03 /                                               
CC8H17O<=>NEOC5H11+CH3COCH3 1.206E+20 -1.671 1.234E+04                          
REV/ 1.000E+11 0.000 1.190E+04 /                                                
BC8H17O2<=>AC8H16OOH-B 8.780E+09 0.000  2.045E+04                               
      DUPLICATE
BC8H17O2<=>AC8H16OOH-B 5.490E+08 0.000  1.665E+04                               
      DUPLICATE
BC8H17O2<=>AC8H16OOH-B 5.153E+10 0.000  2.400E+04                               
      DUPLICATE
BC8H17O2<=>BC8H16OOH-D 3.435E+10 0.000  2.400E+04                               
BC8H17O2<=>AC8H16OOH-B 4.770E+09 0.000  2.045E+04                               
      DUPLICATE
BC8H17O2<=>DC8H16OOH-C 1.908E+10 0.000  2.370E+04                               
BC8H17O2<=>DC8H16OOH-D 7.154E+09 0.000  2.400E+04                               
BC8H17O2<=>IC8H16+HO2 3.907E+35 -7.220  4.149E+04                               
CC8H17O2<=>IC8H16+HO2 10.044E+38 -8.110 4.249E+04                               
CC8H17O2<=>JC8H16+HO2 2.015E+43  -9.410 4.349E+04                               
BC8H17O2<=>JC8H16+HO2 1.627E+35 -7.220  4.149E+04                               
AC8H16OOH-B<=>IC8ETERAB+OH 1.469E+11 0.000  1.425E+04                           
      DUPLICATE
REV/ 0.000E+00 0.000 0.000E+00 /                                                
AC8H16OOH-B<=>IC8ETERAC+OH 1.919E+09 0.000  7.000E+03                           
REV/ 0.000E+00 0.000 0.000E+00 /                                                
AC8H16OOH-B<=>IC8ETERAB+OH 6.250E+10 0.000  1.425E+04                           
      DUPLICATE
REV/ 0.000E+00 0.000 0.000E+00 /                                                
BC8H16OOH-D<=>IC8ETERBD+OH 3.000E+11 0.000 1.425E+04                            
REV/ 0.000E+00 0.000 0.000E+00 /                                                
AC8H16OOH-B<=>IC8ETERBD+OH 6.961E+10 0.000  1.425E+04                           
REV/ 0.000E+00 0.000 0.000E+00 /                                                
DC8H16OOH-C<=>JC8H16+HO2 1.883E+18 -1.821 1.496E+04                             
REV/ 1.000E+11 0.000 9.600E+03 /                                                
AC8H16OOH-B<=>OH+CH2O+YC7H14 6.129E+16 -1.080  2.821E+04                        
REV/ 0.000E+00 0.000 0.000E+00 /                                                
AC8H16OOH-B<=>OH+IC3H7CHO+IC4H8 6.495E+20 -2.430  2.633E+04                     
REV/ 0.000E+00 0.000 0.000E+00 /                                                
BC8H16OOH-D<=>OH+TC4H9CHO+C3H6 1.293E+21 -2.200 3.297E+04                       
REV/ 0.000E+00 0.000 0.000E+00 /                                                
DC8H16OOH-D<=>NEOC5H11+AC3H5OOH 2.009E+22 -2.400 3.098E+04                      
REV/ 1.250E+11 0.000 9.200E+03 /                                                
AC8H16OOH-BO2<=>AC8H16OOH-B+O2 7.004E+22 -2.357  3.728E+04                      
      DUPLICATE
REV/ 3.691E+12 0.000  0.000E+00 /                                               
AC8H16OOH-BO2<=>AC8H16OOH-B+O2 3.028E+19 -1.632  3.490E+04                      
      DUPLICATE
REV/ 9.416E+11 0.000  0.000E+00 /                                               
BC8H16OOH-DO2<=>BC8H16OOH-D+O2 2.980E+20 -1.632 3.490E+04                       
REV/ 4.520E+12 0.000 0.000E+00 /                                                
AC8H16OOH-BO2<=>AC8H16OOH-B+O2 5.226E+22 -2.357  3.808E+04                      
      DUPLICATE
REV/ 1.750E+12 0.000  0.000E+00 /                                               
AC8H16OOH-BO2<=>IC8KETAB+OH 1.287E+10 0.000  2.100E+04                          
      DUPLICATE
AC8H16OOH-BO2<=>IC8KETAB+OH 1.271E+09 0.000  1.745E+04                          
      DUPLICATE
BC8H16OOH-DO2<=>IC8KETAB+OH 1.250E+10 0.000 1.745E+04                           
AC8H16OOH-BO2<=>IC8KETAB+OH 9.593E+09 0.000  2.100E+04                          
      DUPLICATE
IC8ETERAB+OH<=>YC7H14+HCO+H2O 1.250E+12 0.000 0.000E+00                         
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC8ETERAC+OH<=>IC4H8+TC3H6CHO+H2O 1.250E+12 0.000 0.000E+00                     
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC8ETERAB+OH<=>IC4H8+IC3H7CO+H2O 1.250E+12 0.000 0.000E+00                      
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC8ETERBD+OH<=>C3H6+TC4H9CO+H2O 1.250E+12 0.000 0.000E+00                       
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC8ETERAB+HO2<=>YC7H14+HCO+H2O2 2.500E+12 0.000 1.770E+04                       
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC8ETERAC+HO2<=>IC4H8+TC3H6CHO+H2O2 2.500E+12 0.000 1.770E+04                   
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC8ETERAB+HO2<=>IC4H8+IC3H7CO+H2O2 2.500E+12 0.000 1.770E+04                    
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC8ETERBD+HO2<=>C3H6+TC4H9CO+H2O2 2.500E+12 0.000 1.770E+04                     
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC8KETAB<=>IC3H7CHO+TC3H6CHO+OH 3.125E+15 0.000  3.900E+04                      
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC8KETAB<=>CH2O+IC3H7COC3H6-T+OH 2.617E+15 0.000  3.900E+04                     
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC8KETAB<=>CH2O+TC4H9COC2H4S+OH 1.841E+15 0.000  3.900E+04                      
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC8KETAB<=>TC4H9CHO+CH3CHCHO+OH 2.418E+15 0.000  3.900E+04                      
REV/ 0.000E+00 0.000 0.000E+00 /                                                
IC3H7COC3H6-T<=>IC3H6CO+IC3H7 1.217E+17 -0.630 4.205E+04                        
REV/ 1.000E+11 0.000 1.190E+04 /                                                
IC4H6OH+H2O<=>IC4H7OH+OH 5.875E+06 1.927 3.024E+04                              
REV/ 3.120E+06 2.000 -2.980E+02 /                                               
IC4H6OH+CH4<=>IC4H7OH+CH3 3.570E+02 3.087 2.287E+04                             
REV/ 2.210E+00 3.500 5.675E+03 /                                                
C3H5-A+CH2O<=>C3H6+HCO 6.300E+08 1.900 1.819E+04                                
REV/ 9.165E+06 2.171 1.770E+04 /                                                
C5H11-1<=>C2H4+NC3H7 3.205E+12 0.451 2.943E+04                                  
REV/ 8.800E+03 2.480 6.130E+03 /                                                
C5H11-1<=>H+C5H10-1 3.354E+11 0.608 3.564E+04                                   
REV/ 2.500E+11 0.510 2.620E+03 /                                                
C5H10-1<=>C2H5+C3H5-A 1.000E+16 0.00 7.100E+04                                  
C5H10-2<=>CH3+C4H71-3 1.000E+16 0.00 7.300E+04                                  
C5H91-3+H<=>C5H10-1    1.000E+14 0.00 0.000E+00                                 
C5H91-3+H<=>C5H10-2    1.000E+14 0.00 0.000E+00                                 
C5H92-4+H<=>C5H10-2    1.000E+14 0.00 0.000E+00                                 
C5H10-1+H<=>C5H91-3+H2 3.376E+05 2.360 2.070E+02                                
C5H10-1+O<=>C5H91-3+OH 6.600E+05 2.430 1.210E+03                                
C5H10-1+OH<=>C5H91-3+H2O 2.764E+04 2.640 -1.919E+03                             
C5H10-1+CH3<=>C5H91-3+CH4 3.690E+00 3.310 4.002E+03                             
C5H10-1+O2<=>C5H91-3+HO2 2.200E+12 0.000 3.722E+04                              
C5H10-1+HO2<=>C5H91-3+H2O2 4.820E+03 2.550 1.053E+04                            
C5H10-2+H<=>C5H91-3+H2 1.730E+05 2.500 2.492E+03                                
C5H10-2+H<=>C5H92-4+H2 3.376E+05 2.360 2.070E+02                                
C5H10-2+H<=>C5H92-5+H2 6.651E+05 2.540 6.756E+03                                
C5H10-2+O<=>C5H91-3+OH 4.410E+05 2.420 3.150E+03                                
C5H10-2+O<=>C5H92-4+OH 9.900E+05 2.430 1.210E+03                                
C5H10-2+O<=>C5H92-5+OH 9.800E+05 2.430 4.750E+03                                
C5H10-2+OH<=>C5H91-3+H2O 3.120E+06 2.000 -12.980E+02                            
C5H10-2+OH<=>C5H92-4+H2O 2.764E+04 2.640 -1.919E+03                             
C5H10-2+OH<=>C5H92-5+H2O 5.270E+09 0.970 1.586E+03                              
C5H10-2+CH3<=>C5H92-4+CH4 3.690E+00 3.310 4.002E+03                             
C5H10-2+CH3<=>C5H92-5+CH4 4.521E-01 3.650 7.154E+03                             
C5H10-2+O2<=>C5H91-3+HO2 3.300E+12 0.000 3.990E+04                              
C5H10-2+O2<=>C5H92-4+HO2 2.200E+12 0.000 3.722E+04                              
C5H10-2+O2<=>C5H92-5+HO2 3.000E+13 0.000 5.229E+04                              
C5H10-2+HO2<=>C5H91-3+H2O2  2.700E+04 2.500 1.234E+04                           
C5H10-2+HO2<=>C5H92-4+H2O2 4.820E+03 2.550 1.053E+04                            
C5H10-2+HO2<=>C5H92-5+H2O2 2.380E+04 2.550 1.649E+04                            
C5H10-2+CH3O2<=>C5H92-4+CH3O2H 4.820E+03 2.550 1.053E+04                        
C5H10-2+CH3O2<=>C5H92-5+CH3O2H 2.380E+04 2.550 1.649E+04                        
C5H91-3+HO2<=>C5H9O1-3+OH 9.640E+12 0.000 0.000E+00                             
C5H91-3+CH3O2<=>C5H9O1-3+CH3O 9.640E+12 0.000 0.000E+00                         
C5H91-3+C2H5O2<=>C5H9O1-3+C2H5O 9.640E+12 0.000 0.000E+00                       
C5H92-4+HO2<=>C5H9O2-4+OH 9.640E+12 0.000 0.000E+00                             
C5H92-4+CH3O2<=>C5H9O2-4+CH3O 9.640E+12 0.000 0.000E+00                         
C5H92-4+C2H5O2<=>C5H9O2-4+C2H5O 9.640E+12 0.000 0.000E+00                       
C4H6+CH3=C5H91-3            1.200E+11   0.000   7500.0                          
C3H5-T+C2H4=C5H92-5         6.300E+11   0.000   3100.0                          
C5H81-3+H<=>C5H91-3  2.50E+11   0.50  2620                                      
C5H81-3+H<=>C5H92-4  2.50E+11   0.50  2620                                      
C5H9O1-3<=>C2H3CHO+C2H5 3.131E+19 -1.850 1.067E+04                              
C5H9O1-3<=>C2H5CHO+C2H3 1.417E+18 -1.560 2.334E+04                              
C5H9O2-4<=>CH3CHO+C3H5-S 1.073E+22 -2.660 2.965E+04                             
C5H81-3+OH<=>CH2O+C4H71-3 1.000E+12 0.000 0.000E+00                             
C5H81-3+OH<=>C2H3CHO+C2H5 1.000E+12 0.000 0.000E+00                             
C5H81-3+OH<=>CH3CHO+C3H5-S 1.000E+12 0.000 0.000E+00                            
C5H10-2+OH<=>C5H10OH-2            1.000E+13   0.00   0.0000E+03                 
C5H10OH-2+O2<=>O2C5H10OH-2         .600E+13   0.00         .0                   
O2C5H10OH-2<=>C2H5CHO+CH3CHO+OH    2.00E+12 0.00 2.680E+04                      
C5H91-3+O2=C5H91O2-3                          2.00E+12    0.0        0.0        
C5H92-4+O2=C5H92O2-4                          2.00E+12    0.0        0.0        
C5H91O2-3<=>C5H81-3+HO2                        10.040E+38   -8.11   4.05E+04    
C5H92O2-4<=>C5H81-3+HO2                        10.080E+42   -9.41   4.15E+04    
C5H91O2-3=C5H81OOH3-4                         2.00E+11    0.0    26450.0        
HO2+C5H81-3<=>C5H81OOH3-4                     1.00E+11    0.0    12000.0        
C5H81OOH3-4+O2=C5H81OOH3-4O2                  7.54E+12    0.0        0.0        
C5H81OOH3-4O2=>NC5D1KET34+OH                  5.00E+10    0.0    20450.0        
NC5D1KET34=>OH+C2H3CO+CH3CHO                  1.00E+16    0.0    39000.0        
C5H81-3+O=>C4H71-3+HCO                        2.00E+11    0.0    -1050.0        
C6H12-3<=>CH3+C5H91-3 3.000E+16 0.00 7.200E+04                                  
C6H12-3+OH=>PC4H9+CH3CHO   1.000E+11 0.00 -4.000E+03                            
C5H10-1+OH<=>NC3H7+CH3CHO    1.00E+11 0.00 -2.000E+03                           
C5H10-2+OH<=>CH3+NC3H7CHO    1.00E+11 0.00 -2.000E+03                           
C6H12-3+O<=>NC3H7+C2H5CO 1.000E+11 0.00 -1.050E+03                              
NC4H9CHO+O2<=>NC4H9CO+HO2 2.000E+13 0.50 4.220E+04                              
REV/ 1.000E+07 0.00 4.000E+04 /                                                 
NC4H9CHO+OH<=>NC4H9CO+H2O 2.690E+10 0.76 -3.400E+02                             
REV/ 2.143E+10 0.73 3.124E+04 /                                                 
NC4H9CHO+H<=>NC4H9CO+H2 4.000E+13 0.00 4.200E+03                                
REV/ 1.800E+13 0.00 2.400E+04 /                                                 
NC4H9CHO+O<=>NC4H9CO+OH 5.000E+12 0.00 1.790E+03                                
REV/ 1.000E+12 0.00 1.900E+04 /                                                 
NC4H9CHO+HO2<=>NC4H9CO+H2O2 2.800E+12 0.00 1.360E+04                            
REV/ 1.000E+12 0.00 1.000E+04 /                                                 
NC4H9CHO+CH3<=>NC4H9CO+CH4 1.700E+12 0.00 8.440E+03                             
REV/ 1.500E+13 0.00 2.800E+04 /                                                 
NC4H9CHO+CH3O2<=>NC4H9CO+CH3O2H 1.000E+12 0.00 9.500E+03                        
REV/ 2.500E+10 0.00 1.000E+04 /                                                 
NC4H9CO<=>PC4H9+CO 1.000E+11 0.00 9.600E+03                                     
REV/ 1.000E+11 0.00 0.000E+00 /                                                 
NC3H7COCH3+OH<=>NC3H7COCH2+H2O 5.100E+11 0.00 1.192E+03                         
REV/ 9.286E+13 -0.74 2.773E+04 /                                                
NC3H7COCH3+HO2<=>NC3H7COCH2+H2O2 2.380E+04 2.55 1.469E+04                       
REV/ 2.572E+07 1.48 9.762E+03 /                                                 
NC3H7COCH3+CH3O2<=>NC3H7COCH2+CH3O2H 3.010E+12 0.00 1.758E+04                   
REV/ 1.337E+16 -1.25 1.193E+04 /                                                
NC3H7COCH2<=>NC3H7+CH2CO 1.226E+18 -1.40 4.345E+04                              
REV/ 1.000E+11 0.00 1.160E+04 /                                                 
NC7H16<=>H+C7H15-1 2.680E+88 -21.17 1.428E+05                                   
REV/ 7.264E+84 -20.81  4.156E+04 /                                              
NC7H16<=>H+C7H15-2 1.300E+88 -21.01 1.395E+05                                   
REV/ 2.263E+83 -20.31 4.083E+04 /                                               
NC7H16<=>H+C7H15-3 1.300E+88 -21.01 1.395E+05                                   
REV/ 2.263E+83 -20.31 4.083E+04 /                                               
NC7H16<=>H+C7H15-4 6.500E+87 -21.01 1.395E+05                                   
REV/ 2.255E+83 -20.31 4.083E+04 /                                               
NC7H16(+M)<=>C5H11-1+C2H5(+M) 6.818E+26 -2.70 8.891E+04                         
LOW / 3.7530E+48 -9.4600E+00 4.1310E+04 /                                       
TROE / 9.0000E-02 3.6556E+00 1.0000E+10 9.3300E+09 /                            
NC7H16(+M)<=>PC4H9+NC3H7(+M) 1.362E+26 -2.53 8.876E+04                          
LOW / 6.5090E+48 -9.5700E+00 4.1290E+04 /                                       
TROE / 9.1100E-01 1.0000E+10 2.2382E+01 5.0000E+09 /                            
NC7H16+H<=>C7H15-1+H2 1.880E+05 2.75 6.280E+03                                  
REV/ 2.037E+01   3.38  8.618E+03 /                                              
NC7H16+H<=>C7H15-2+H2 2.600E+06 2.40 4.471E+03                                  
REV/ 1.807E+01 3.38 9.318E+03 /                                                 
NC7H16+H<=>C7H15-3+H2 2.600E+06 2.40 4.471E+03                                  
REV/ 1.807E+01 3.38 9.318E+03 /                                                 
NC7H16+H<=>C7H15-4+H2 1.300E+06 2.40 4.471E+03                                  
REV/ 1.800E+01 3.38 9.318E+03 /                                                 
NC7H16+O<=>C7H15-1+OH 1.930E+05 2.68 3.716E+03                                  
REV/ 1.085E+01   3.29  4.642E+03 /                                              
NC7H16+O<=>C7H15-2+OH 9.540E+04 2.71 2.106E+03                                  
REV/ 3.481E-01 3.67 5.541E+03 /                                                 
NC7H16+O<=>C7H15-3+OH 9.540E+04 2.71 2.106E+03                                  
REV/ 3.481E-01 3.67 5.541E+03 /                                                 
NC7H16+O<=>C7H15-4+OH 4.770E+04 2.71 2.106E+03                                  
REV/ 3.468E-01 3.67 5.541E+03 /                                                 
NC7H16+OH<=>C7H15-1+H2O 2.570E+07 1.80 9.540E+02                                
REV/ 2.952E+04   2.33  1.818E+04 /                                              
NC7H16+OH<=>C7H15-2+H2O 4.900E+06 2.00 -5.960E+02                               
REV/ 3.624E+02 2.87 1.914E+04 /                                                 
NC7H16+OH<=>C7H15-3+H2O 4.900E+06 2.00 -5.960E+02                               
REV/ 3.624E+02 2.87 1.914E+04 /                                                 
NC7H16+OH<=>C7H15-4+H2O 2.450E+06 2.00 -5.960E+02                               
REV/ 3.610E+02 2.87 1.914E+04 /                                                 
NC7H16+HO2<=>C7H15-1+H2O2 4.080E+01   3.59  1.716E+04                           
REV/ 2.557E+00   3.53  3.498E+03 /                                              
NC7H16+HO2<=>C7H15-2+H2O2 1.264E+02   3.37  1.372E+04                           
REV/ 4.982E-01   3.66  2.562E+03 /                                              
NC7H16+HO2<=>C7H15-3+H2O2 1.264E+02   3.37  1.372E+04                           
REV/ 4.982E-01   3.66  2.562E+03 /                                              
NC7H16+HO2<=>C7H15-4+H2O2 6.320E+01   3.37  1.372E+04                           
REV/ 4.952E-01   3.66  2.562E+03 /                                              
NC7H16+CH3<=>C7H15-1+CH4 9.040E-01 3.65 7.154E+03                               
REV/ 8.935E-02   3.84  1.103E+04 /                                              
NC7H16+CH3<=>C7H15-2+CH4 5.410E+04 2.26 7.287E+03                               
REV/ 3.432E+02 2.79 1.367E+04 /                                                 
NC7H16+CH3<=>C7H15-3+CH4 5.410E+04 2.26 7.287E+03                               
REV/ 3.432E+02 2.79 1.367E+04 /                                                 
NC7H16+CH3<=>C7H15-4+CH4 2.705E+04 2.26 7.287E+03                               
REV/ 3.419E+02 2.79 1.367E+04 /                                                 
NC7H16+O2<=>C7H15-1+HO2 4.200E+13   0.00  5.280E+04                             
REV/ 2.386E+10   0.28  4.530E+02 /                                              
NC7H16+O2<=>C7H15-2+HO2 2.800E+13   0.00  5.015E+04                             
REV/ 1.000E+09   0.63  3.090E+02 /                                              
NC7H16+O2<=>C7H15-3+HO2 2.800E+13   0.00  5.015E+04                             
REV/ 1.000E+09   0.63  3.090E+02 /                                              
NC7H16+O2<=>C7H15-4+HO2 1.400E+13   0.00  5.015E+04                             
REV/ 9.941E+08   0.63  3.090E+02 /                                              
NC7H16+CH3O2<=>C7H15-2+CH3O2H 2.037E+01   3.58  1.481E+04                       
REV/ 1.562E+00   3.42  2.054E+03 /                                              
NC7H16+CH3O2<=>C7H15-3+CH3O2H 2.037E+01   3.58  1.481E+04                       
REV/ 1.562E+00   3.42  2.054E+03 /                                              
NC7H16+CH3O2<=>C7H15-4+CH3O2H 1.019E+01   3.58  1.481E+04                       
REV/ 1.553E+00   3.42  2.054E+03 /                                              
NC7H16+O2CHO<=>C7H15-1+HO2CHO 1.680E+13 0.00 2.044E+04                          
REV/ 1.170E+03 2.25 3.057E+03 /                                                 
NC7H16+O2CHO<=>C7H15-2+HO2CHO 1.120E+13 0.00 1.769E+04                          
REV/ 2.482E+01 2.64 2.823E+03 /                                                 
NC7H16+O2CHO<=>C7H15-3+HO2CHO 1.120E+13 0.00 1.769E+04                          
REV/ 2.482E+01 2.64 2.823E+03 /                                                 
NC7H16+O2CHO<=>C7H15-4+HO2CHO 5.600E+12 0.00 1.769E+04                          
REV/ 2.472E+01 2.64 2.823E+03 /                                                 
C7H15-1<=>C5H11-1+C2H4 1.227E+19  -1.91  3.140E+04                              
REV/ 1.000E+11 0.00 8.200E+03 /                                                 
C7H15-1<=>C7H14-1+H 9.648E+13  -0.26  3.601E+04                                 
REV/ 1.000E+13 0.00 2.900E+03 /                                                 
C7H15-2<=>PC4H9+C3H6 9.764E+18  -1.79  3.136E+04                                
REV/ 1.000E+11 0.00 8.200E+03 /                                                 
C7H15-2<=>C7H14-1+H 6.067E+12   0.09  3.681E+04                                 
REV/ 1.000E+13 0.00 1.200E+03 /                                                 
C7H15-2<=>C7H14-2+H 1.229E+13  -0.08  3.564E+04                                 
REV/ 1.000E+13 0.00 2.900E+03 /                                                 
C7H15-3<=>C4H8-1+NC3H7 6.165E+18  -1.71  3.096E+04                              
REV/ 1.000E+11 0.00 7.700E+03 /                                                 
C7H15-3<=>C7H14-2+H 1.229E+13  -0.08  3.564E+04                                 
REV/ 1.000E+13 0.00 2.900E+03 /                                                 
C7H15-3<=>C7H14-3+H 9.152E+12  -0.02  3.573E+04                                 
REV/ 1.000E+13 0.00 2.900E+03 /                                                 
C7H15-4<=>C2H5+C5H10-1 1.143E+18  -1.34  3.143E+04                              
REV/ 1.000E+11 0.00 8.200E+03 /                                                 
C7H15-4<=>C7H14-3+H 1.819E+13  -0.02  3.573E+04                                 
REV/ 1.000E+13 0.00 2.900E+03 /                                                 
C7H15-1<=>C7H15-3 1.386E+09 0.98 3.376E+04                                      
REV/ 8.716E+07   1.33  3.627E+04 /                                              
C7H15-1<=>C7H15-4 2.541E+09 0.35 1.976E+04                                      
REV/ 3.176E+08   0.70  2.227E+04 /                                              
C7H15-2<=>C7H15-3 9.587E+08 1.39 3.970E+04                                      
REV/ 9.587E+08 1.39 3.970E+04 /                                                 
C7H15-1<=>C7H15-2 5.478E+08 1.62 3.876E+04                                      
REV/ 3.445E+07   1.97  4.127E+04 /                                              
C7H14-1+H<=>C7H131-3+H2 3.376E+05 2.36 2.070E+02                                
REV/ 4.393E+06 2.10 2.062E+04 /                                                 
C7H14-1+OH<=>C7H131-3+H2O 2.764E+04 2.64 -1.919E+03                             
REV/ 1.557E+06 2.38 3.365E+04 /                                                 
C7H14-1+CH3<=>C7H131-3+CH4 3.690E+00 3.31 4.002E+03                             
REV/ 1.254E+03 3.05 2.489E+04 /                                                 
C7H14-1+HO2<=>C7H131-3+H2O2 4.820E+03 2.55 1.053E+04                            
REV/ 1.612E+06 1.96 1.463E+04 /                                                 
C7H14-1+CH3O2<=>C7H131-3+CH3O2H 4.820E+03 2.55 1.053E+04                        
REV/ 3.357E+06 1.79 1.161E+04 /                                                 
C7H14-2+H<=>C7H131-3+H2 1.730E+05 2.50 2.492E+03                                
REV/ 4.561E+06 2.06 2.003E+04 /                                                 
C7H14-2+OH<=>C7H131-3+H2O 3.120E+06 2.00 -2.980E+02                             
REV/ 3.561E+08 1.56 3.240E+04 /                                                 
C7H14-2+CH3<=>C7H131-3+CH4 2.210E+00 3.50 5.675E+03                             
REV/ 1.522E+03 3.06 2.370E+04 /                                                 
C7H14-2+HO2<=>C7H131-3+H2O2 9.639E+03 2.60 1.391E+04                            
REV/ 6.531E+06 1.84 1.514E+04 /                                                 
C7H14-2+CH3O2<=>C7H131-3+CH3O2H 9.639E+03 2.60 1.391E+04                        
REV/ 1.360E+07 1.66 1.212E+04 /                                                 
C7H131-3+HO2<=>C7H13O1-3+OH 9.640E+12 0.00 0.000E+00                            
REV/ 4.435E+15 -1.02 1.540E+04 /                                                
C7H131-3+CH3O2<=>C7H13O1-3+CH3O 9.640E+12 0.00 0.000E+00                        
REV/ 4.332E+17 -1.60 2.016E+04 /                                                
C7H131-3+C2H5O2<=>C7H13O1-3+C2H5O 9.640E+12 0.00 0.000E+00                      
REV/ 2.836E+14 -0.68 1.800E+04 /                                                
C7H131-3<=>C4H6+NC3H7 1.105E+19 -1.53 4.070E+04                                 
REV/ 8.500E+10 0.00 8.300E+03 /                                                 
C7H13O1-3<=>C2H3CHO+PC4H9 9.625E+19 -1.96 1.085E+04                             
REV/ 1.000E+11 0.00 9.600E+03 /                                                 
C7H13O1-3<=>NC4H9CHO+C2H3 1.026E+18 -1.51 2.330E+04                             
REV/ 1.000E+11 0.00 9.600E+03 /                                                 
C7H14-1+OH<=>CH3CHO+C5H11-1 1.000E+11 0.00 -4.000E+03                           
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14-2+OH<=>CH3CHO+C5H11-1 1.000E+11 0.00 -4.000E+03                           
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14-2+OH<=>C2H5CHO+PC4H9 1.000E+11 0.00 -4.000E+03                            
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14-3+OH<=>C2H5CHO+PC4H9 1.000E+11 0.00 -4.000E+03                            
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14-2+O<=>CH3CHO+C5H10-1 1.000E+11 0.00 -1.050E+03                            
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14-3+O<=>CH3CHO+C5H10-1 1.000E+11 0.00 -1.050E+03                            
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14-1<=>PC4H9+C3H5-A 3.170E+21 -1.62 7.533E+04                                
REV/ 1.000E+13 0.00 0.000E+00 /                                                 
C7H14-2<=>C4H71-3+NC3H7 3.735E+21  -1.74  7.571E+04                             
REV/ 1.000E+13 0.00 0.000E+00 /                                                 
C7H14-3<=>C5H91-3+C2H5 5.947E+21 -1.85 7.579E+04                                
REV/ 1.000E+13 0.00 0.000E+00 /                                                 
C7H15O2-3<=>C7H15-1+O2 5.125E+19 -1.67  3.540E+04                               
REV/ 4.520E+12 0.00 0.000E+00 /                                                 
C7H15O2-3<=>C7H15-2+O2 4.519E+22 -2.36  3.767E+04                               
REV/ 7.540E+12 0.00 0.000E+00 /                                                 
C7H15O2-3<=>C7H15-3+O2 4.752E+22 -2.36  3.767E+04                               
REV/ 7.540E+12 0.00 0.000E+00 /                                                 
C7H15O2-3<=>C7H15-4+O2 1.681E+22 -2.36  3.767E+04                               
REV/ 7.540E+12 0.00 0.000E+00 /                                                 
C7H15O2-3<=>C7H14-1+HO2 1.937E+38 -8.11  4.149E+04                              
      DUPLICATE
REV/ 9.291E+29 -6.22 2.086E+04 /                                                
C7H15O2-3<=>C7H14-1+HO2 3.355E+42 -9.41  4.249E+04                              
      DUPLICATE
REV/ 9.596E+32 -7.21 1.707E+04 /                                                
C7H15O2-3<=>C7H14-2+HO2 3.345E+38 -8.11  4.149E+04                              
      DUPLICATE
REV/ 4.708E+28 -5.74 1.894E+04 /                                                
C7H15O2-3<=>C7H14-2+HO2 3.517E+38 -8.11  4.149E+04                              
      DUPLICATE
REV/ 4.708E+28 -5.74 1.894E+04 /                                                
C7H15O2-3<=>C7H14-3+HO2 3.517E+38 -8.11  4.149E+04                              
      DUPLICATE
REV/ 6.323E+28 -5.80 1.885E+04 /                                                
C7H15O2-3<=>C7H14-3+HO2 2.489E+38 -8.11  4.149E+04                              
      DUPLICATE
REV/ 6.348E+28 -5.80 1.885E+04 /                                                
C7H15O2-3<=>C7H14OOH1-2 3.857E+10 0.00  2.645E+04                               
C7H15O2-3<=>C7H14OOH1-3 4.822E+09 0.00  2.045E+04                               
C7H15O2-3<=>C7H14OOH1-4 6.027E+08 0.00  1.865E+04                               
C7H15O2-3<=>C7H14OOH2-4 8.326E+09 0.00  2.045E+04                               
C7H15O2-3<=>C7H14OOH2-5 1.041E+09 0.00  1.865E+04                               
C7H15O2-3<=>C7H14OOH3-2 7.004E+10 0.00  2.645E+04                               
C7H15O2-3<=>C7H14OOH3-5 8.755E+09 0.00  2.045E+04                               
C7H15O2-3<=>C7H14OOH4-2 6.195E+09 0.00  2.045E+04                               
C7H14-1+HO2=C7H14OOH1-2   2.50E+03 2.500  1.12E+04                              
C7H14-2+HO2=C7H14OOH3-2   2.70E+03 2.500  1.05E+04                              
C7H14OOH1-3<=>C7H14O1-3+OH 7.500E+10 0.00 1.525E+04                             
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14OOH1-4<=>C7H14O1-4+OH 9.375E+09 0.00 7.000E+03                             
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14OOH2-4<=>C7H14O2-4+OH 7.500E+10 0.00 1.525E+04                             
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14OOH2-5<=>C7H14O2-5+OH 9.375E+09 0.00 7.000E+03                             
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14OOH3-5<=>C7H14O3-5+OH 7.500E+10 0.00 1.525E+04                             
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14OOH4-2<=>C7H14O2-4+OH 7.500E+10 0.00 1.525E+04                             
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14OOH2-4<=>OH+CH3CHO+C5H10-1 1.548E+12   0.59  3.009E+04                     
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14OOH3-5<=>OH+C2H5CHO+C4H8-1 2.661E+13   0.13  3.043E+04                     
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14OOH4-2<=>OH+NC3H7CHO+C3H6 6.186E+13   0.09  3.084E+04                      
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14OOH1-4<=>C5H10-1+C2H4+HO2 1.446E+11   0.69  3.082E+04                      
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14OOH2-5<=>C4H8-1+C3H6OOH2-1 6.856E+13   0.03  3.138E+04                     
REV/ 2.200E+03   2.48  6.130E+03 /                                              
C7H14OOH1-3O2<=>C7H14OOH1-3+O2 5.409E+22 -2.37  3.764E+04                       
REV/ 7.540E+12 0.00 0.000E+00 /                                                 
C7H14OOH1-3O2<=>C7H14OOH2-4+O2 2.980E+22 -2.38  3.760E+04                       
REV/ 7.540E+12 0.00 0.000E+00 /                                                 
C7H14OOH2-5O2<=>C7H14OOH2-5+O2 1.389E+23 -2.38 3.760E+04                        
REV/ 7.540E+12 0.00 0.000E+00 /                                                 
C7H14OOH3-2O2<=>C7H14OOH3-2+O2 1.389E+23 -2.38 3.760E+04                        
REV/ 7.540E+12 0.00 0.000E+00 /                                                 
C7H14OOH1-3O2<=>C7H14OOH3-5+O2 3.150E+22 -2.38  3.760E+04                       
REV/ 7.540E+12 0.00 0.000E+00 /                                                 
C7H14OOH1-3O2<=>C7H14OOH4-2+O2 1.136E+22 -2.38  3.760E+04                       
REV/ 7.540E+12 0.00 0.000E+00 /                                                 
C7H14OOH1-3O2<=>NC7KET35+OH 9.892E+09 0.00  2.100E+04                           
      DUPLICATE
C7H14OOH1-3O2<=>NC7KET35+OH 2.681E+09 0.00  1.745E+04                           
      DUPLICATE
C7H14OOH2-5O2<=>NC7KET25+OH 1.563E+09 0.00 1.565E+04                            
C7H14OOH3-2O2<=>NC7KET35+OH 1.000E+11 0.00 2.345E+04                            
C7H14OOH1-3O2<=>NC7KET35+OH 2.835E+09 0.00  1.745E+04                           
      DUPLICATE
C7H14OOH1-3O2<=>NC7KET35+OH 2.038E+09 0.00  1.745E+04                           
      DUPLICATE
NC7KET35<=>NC4H9CHO+CH2CHO+OH 1.341E+15 0.00  3.900E+04                         
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
NC7KET35<=>NC3H7CHO+CH3COCH2+OH 2.900E+15 0.00  3.900E+04                       
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
NC7KET25<=>C2H5CHO+CH2CH2COCH3+OH 1.000E+16 0.00 3.900E+04                      
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
NC7KET35<=>CH3CHO+NC4H9CO+OH 4.363E+14 0.00  3.900E+04                          
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
NC7KET35<=>C2H5CHO+C2H5COCH2+OH 3.132E+15 0.00  3.900E+04                       
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
NC7KET35<=>CH3CHO+NC3H7COCH2+OH 2.190E+15 0.00  3.900E+04                       
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O1-4+OH<=>C5H10-1+CH2CHO+H2O 2.500E+12 0.00 0.000E+00                      
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O2-4+OH<=>CH3CO+C5H10-1+H2O 2.500E+12 0.00 0.000E+00                       
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O2-5+OH<=>CH3COCH2+C4H8-1+H2O 2.500E+12 0.00 0.000E+00                     
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O3-5+OH<=>C2H5CO+C4H8-1+H2O 2.500E+12 0.00 0.000E+00                       
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O1-3+OH<=>C2H4+NC4H9CO+H2O 2.500E+12 0.00 0.000E+00                        
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O1-4+OH<=>C2H4+NC3H7COCH2+H2O 2.500E+12 0.00 0.000E+00                     
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O2-4+OH<=>C3H6+NC3H7CO+H2O 2.500E+12 0.00 0.000E+00                        
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O2-5+OH<=>C3H6+C2H5COCH2+H2O 2.500E+12 0.00 0.000E+00                      
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O1-4+HO2<=>C5H10-1+CH2CHO+H2O2 5.000E+12 0.00 1.770E+04                    
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O2-4+HO2<=>CH3CO+C5H10-1+H2O2 5.000E+12 0.00 1.770E+04                     
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O2-5+HO2<=>CH3COCH2+C4H8-1+H2O2 5.000E+12 0.00 1.770E+04                   
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O3-5+HO2<=>C2H5CO+C4H8-1+H2O2 5.000E+12 0.00 1.770E+04                     
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O1-3+HO2<=>C2H4+NC4H9CO+H2O2 5.000E+12 0.00 1.770E+04                      
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O1-4+HO2<=>C2H4+NC3H7COCH2+H2O2 5.000E+12 0.00 1.770E+04                   
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O2-4+HO2<=>C3H6+NC3H7CO+H2O2 5.000E+12 0.00 1.770E+04                      
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
C7H14O2-5+HO2<=>C3H6+C2H5COCH2+H2O2 5.000E+12 0.00 1.770E+04                    
REV/ 0.000E+00 0.00 0.000E+00 /                                                 
CYPDONE+OH=C3H4-A+HCO+CO               1.0E+13     0.0      0000.0              
CYPDONE=C2H2+C2H2+CO                    5.70E+32   -6.76    68500.0             
OXCCXCCXO+H=OXCCXCCJXO+H2               2.64E+13    0.00     3300.0             
OXCCXCCXO+O=OXCCXCCJXO+OH               1.19E+13    0.00     1868.0             
OXCCXCCXO+OH=OXCCXCCJXO+H2O             1.85E+07    1.5      -960.0             
OXCCXCCXO+CH3=OXCCXCCJXO+CH4            5.22E+06    1.78     5911.0             
OXCCXCCXO+HO2=OXCCXCCJXO+H2O2           6.02E+12    0.00    11930.0             
OXCCXCCXO+CH3O2=OXCCXCCJXO+CH3O2H       6.02E+12    0.00    11930.0             
CJXCCXO+CO=OXCCXCCJXO                   1.51E+11    0.0      4810.0             
CJXCCXO=C2H3CO                          1.40E+09    0.98    32100.0             
C2H2+HCO=CJXCCXO                        7.77E+06    1.41     7755.0             
CJXCCXO+O2=HCOHCO+HCO                   5.42E+12    0.0         0.0             
C3H5-A+OH=C3H4-A+H2O                      6.03E+12    0.0         0.0           
HCO+HCO=HCOHCO 6.0e12 0.0 -1000.0                                               
HCOHCO+O2<=>HO2+HCOCJXO                 8.07E+15    0.0     5.342E+04           
HCOHCO+OH=H2O+HCOCJXO                   3.43E+09    1.18     -447.0             
HCOHCO+O=OH+HCOCJXO                     4.16E+11    0.57     2762.0             
HCOHCO+H=H2+HCOCJXO                     2.29E+10    1.05     3279.0             
HCOCJXO+O2=OCHO+CO2                   7.27E+25   -3.97     6890.0               
HCOCJXO=CO+HCO                          4.20E+12    0.0     10800.0             
OCHO+O=OH+CO2                         6.00E+12    0.0         0.0               
OCHO+OH=H2O+CO2                       6.00E+12    0.0         0.0               
C6H5+O2=C6H5O2                           1.00E+13    0.00        0.0            
C6H5O2+C6H5=C6H5OJ+C6H5OJ               1.00E+13    0.00        0.0             
C6H5+O2=C6H5OJ+O                        8.21E+41   -7.74    27770.0             
C6H5+HO2=C6H5OJ+OH                      3.00E+13    0.0         0.0             
C6H5O2=C6H5OJ+O                         7.51E+67  -15.72    73699.0             
C6H5OH+O2=C6H5OJ+HO2                    3.00E+13    0.00    37000.0             
C6H5OH+H=C6H5OJ+H2                      1.20E+14    0.00    12400.0             
C6H5OH+O=C6H5OJ+OH                      1.30E+13    0.00     5000.0             
C6H5OH+OH=C6H5OJ+H2O                    3.00E+06    2.00    -1310.0             
C6H5OH+HO2=C6H5OJ+H2O2                  1.00E+12    0.00     8000.0             
C6H5OH+C2H3=C6H5OJ+C2H4                 6.00E+12    0.00        0.0             
C6H5OJ+H=C6H5OH                         1.50E+14    0.00        0.0             
C6H5OJ+HO2=RODC6JDO+OH                  5.00E+12    0.00        0.0             
C6H5OJ+CH3O2=RODC6JDO+CH3O              2.00E+12    0.00        0.0             
C6H5+OH=C6H5OH                          3.00E+13    0.0         0.0             
CYPDONE+HCO=RODC6JDO                    4.00E+11    0.0      4100.0             
C6H5CH3=C6H5+CH3                        2.660E+16   0.00    97830.4             
C6H5CH3=C6H5CH2J+H                       1.090E+15    0.00   87463.4            
C6H4CH3+H=C6H5CH3                       1.0E+14       0.0        0.0            
C6H5OH+CH3=C6H5CH3+OH                   4.00E+11 0.00  7700.0                   
C6H5CH3+O2=C6H5CH2J+HO2                 2.180E+07   2.50    46045.0             
C6H5CH3+H=C6H5CH2J+H2                   6.470E+00   3.98     3384.0             
C6H5CH3+O=C6H5CH2J+OH                   6.00E+10    0.7      7632.0             
C6H5CH3+OH=C6H5CH2J+H2O                 1.770E+05   2.394    -601.8             
C6H5CH3+HO2=C6H5CH2J+H2O2               7.00E+02    3.00    12000.0             
C6H5CH3+CH3O2=C6H5CH2J+CH3O2H           1.02E+04    2.50    12339.3             
C6H5CH3+CH3=C6H5CH2J+CH4               2.210E+00   3.50    5.675E+03            
C6H5CH3+CH3O=C6H5CH2J+CH3OH             2.12E+10    0.00     3000.0             
C6H5CH2J+OH=C6H5CH2OH                   2.00E+13    0.00        0.0             
C6H5CH2J+O=C6H5CHO+H                    1.51E+13    0.00        0.0             
C6H5CH2J+O=C6H5+CH2O                    2.00E+14    0.00        0.0             
C6H5CH2J+HO2=C6H5CH2OJ+OH               5.00E+12    0.00        0.0             
C6H5CH2J+CH3O2=C6H5CH2OJ+CH3O           5.00E+12    0.00        0.0             
C6H5CH2OH+O2=HO2+C6H5CH2OJ              2.00E+14    0.00    55400.0             
C6H5CH2OH+OH=C6H5OH+CH2OH               2.61E+14   -0.67     1710.0             
C6H5CH2OH+OH=C6H5CH2OJ+H2O              3.90E+09    1.00    -1100.0             
C6H5CH2OH+O=C6H5OJ+CH2OH                1.70E+13    0.00     3600.0             
C6H5CH2OH+O=C6H5CH2OJ+OH                4.20E+11    0.00    -2000.0             
C6H5CH2OH+HO2=C6H5CH2OJ+H2O2            2.70E+11    0.00    12000.0             
C6H5CH2OH=C6H5CH2OJ+H                   5.00E+13    0.00   104069.0             
C6H5CH2OH=C6H5+CH2OH                    5.00E+13    0.00   101225.0             
C6H5CH2OJ+O2=HO2+C6H5CHO                6.60E+10  0.00 2.200E+03                
C6H5CH2OJ=C6H5CHO+H                     1.000E+14  0.00 2.910E+04               
C6H5CH2OJ=C6H5+CH2O                     1.464E+20 -1.97 3.509E+04               
C6H5CH2OJ+HO2=C6H5CHO+H2O2              2.00E+13    0.0     0.00                
C6H5CH2OJ+CH3=C6H5CHO+CH4               2.00E+13    0.0     0.00                
C6H5+HCO=C6H5CHO                        5.00E+12    0.00        0.0             
C6H5CHO+OH=H2O+C6H5CJO                  3.44E+09    1.18     -447.0             
C6H5CHO+H=H2+C6H5CJO                    7.470E+00   3.98     1384.0             
C6H5CHO=C6H5CJO+H                       4.00E+15    0.00    83700.0             
C6H5CHO+O=C6H5CJO+OH                    6.00E+12    0.00     1800.0             
C6H5CHO+HO2=C6H5CJO+H2O2                7.00E+02    3.00    10000.0             
C6H5CHO+CH3=C6H5CJO+CH4                 2.00E-06    5.60     1500.0             
C6H5CJO=C6H5+CO                         1.370E+21 -2.179 3.941E+04              
C6H5CJO+HO2=C6H5+CO2+OH                 10.0E+12     0.0      0.0               
C6H5CH3+H=C6H4CH3+H2                    1.899E+07   2.0      9696.0             
C6H5CH3+OH=C6H4CH3+H2O                  23.37E+03    2.68      730.0            
C6H5CH3+CH3=C6H4CH3+CH4                 1.700E+00   3.7      9500.0             
C6H4CH3+O2=>O2C6H4CH3                    1.0E+13      0.0        0.0            
O2C6H4CH3=>C6H4CH3+O2                      6.36E19   -1.37     4.87E04          
C6H4CH3+O2=RODC6J(C)DO                  1.024E+25  -3.54     8780.0             
O2C6H4CH3=RODC6J(C)DO                   6.64E+46  -10.16    44320.0             
C6H4CH3+H=C6H5CH2J+H                    1.0E+13     0.0         0.0             
C6H5CH2J+C6H5CH2J=C14H14                1.00E+13    0.00      454.0             
OCCXCCXCJC+CO=RODC6J(C)DO               1.51E+11    0.0      4810.0             
OCCXCCXCJC=>C2H2+CO+C3H5-S              1.370E+21 -2.179 3.941E+04              
OCCXCCXCJC+O2=OXCCXCCXO+CH3CO           5.42E+12    0.0         0.0             
CC8H17O2 + NC7H16 = CC8H17O2H + C7H15-1       1.21E+13 0 20430                  
CC8H17O2 + NC7H16 = CC8H17O2H + C7H15-2       8.06E+12 0 17700                  
CC8H17O2 + NC7H16 = CC8H17O2H + C7H15-3       8.06E+12 0 17700                  
CC8H17O2 + NC7H16 = CC8H17O2H + C7H15-4       4.03E+12 0 17700                  
C7H15-1 + C6H5CH3 = NC7H16 + C6H5CH2J           7.000E+12 0.00 7.900E+03        
C7H15-2 + C6H5CH3 = NC7H16 + C6H5CH2J           7.000E+12 0.00 8.900E+03        
C7H15-3 + C6H5CH3 = NC7H16 + C6H5CH2J           7.000E+12 0.00 8.900E+03        
C7H15-4 + C6H5CH3 = NC7H16 + C6H5CH2J           7.000E+12 0.00 8.900E+03        
AC8H17 + C6H5CH3 = IC8H18 + C6H5CH2J            7.000E+12 0.00 7.900E+03        
BC8H17 + C6H5CH3 = IC8H18 + C6H5CH2J            7.000E+12 0.00 8.900E+03        
CC8H17 + C6H5CH3 = IC8H18 + C6H5CH2J            7.000E+12 0.00 1.190E+04        
DC8H17 + C6H5CH3 = IC8H18 + C6H5CH2J            7.000E+12 0.00 7.900E+03        
END                                                                             

